Three-pion scattering: From the chiral Lagrangian to the lattice

In recent years, detailed studies of three-pion systems have become possible in lattice QCD. This has in turn led to interest in 3-to-3 scattering of pions in the chiral perturbation theory framework. In addition to being an interesting study of multi-meson dynamics in its own right, it provides a valuable handle on finite-volume effects and the pion mass dependence, thus complementing the lattice results. I present our derivation of the next-to-leading order amplitude for this process, as well as its conversion into the three-particle K-matrix, which enables direct comparison to the lattice. Our results significantly improve the agreement between theory and lattice, which was poor when only leading-order effects were taken into account.

==> FitData/K0data.txt <==
1.000000000000000397e-20	1.800000000000000840e-22	1.799999999805812935e-22	1.799999999803215797e-22	1.799999999808410072e-22	1.799999999809432752e-22	1.799999999808307569e-22	1.799999999810557700e-22
2.972229491564144963e-09	5.350013084815461078e-11	5.349848871784588477e-11	5.349844663414894733e-11	5.349853080154282866e-11	5.349854737445987870e-11	5.349852914615173138e-11	5.349856560276801956e-11
4.742698904513808623e-08	8.536858028124856142e-10	8.535911875367286931e-10	8.535885051048198157e-10	8.535938699686375704e-10	8.535949263330906492e-10	8.535937644533374955e-10	8.535960882128436995e-10
2.398822738704800249e-07	4.317880929668640328e-09	4.316871595576136648e-09	4.316841082386285381e-09	4.316902108765986261e-09	4.316914125119132420e-09	4.316900908508723609e-09	4.316927341729541232e-09
7.578039305145341193e-07	1.364047074926161431e-08	1.363507018368292295e-08	1.363489885674376135e-08	1.363524151062208620e-08	1.363530898062487761e-08	1.363523477135935741e-08	1.363538318989039946e-08
1.849605656861441423e-06	3.329290182350594932e-08	3.327309754634467900e-08	3.327244425170723320e-08	3.327375084098211818e-08	3.327400811395523339e-08	3.327372514318921811e-08	3.327429108472124867e-08
3.834649002132540515e-06	6.902368203838574091e-08	6.896648702516405516e-08	6.896453682673441822e-08	6.896843722359369210e-08	6.896920522828774353e-08	6.896836051120010160e-08	6.897004994537537222e-08
7.103243366886359838e-06	1.278583806039544839e-07	1.277182858676449720e-07	1.277133691483137108e-07	1.277232025869762861e-07	1.277251388327799882e-07	1.277230091844471859e-07	1.277272684811127641e-07
1.211664600301863162e-05	2.180996280543353650e-07	2.177954322018747697e-07	2.177844784220911025e-07	2.178063859816584633e-07	2.178106996731082947e-07	2.178059551072134407e-07	2.178154442390032016e-07
1.940706201376227145e-05	3.493271162477209123e-07	3.487246480036707111e-07	3.487024440625900344e-07	3.487468519447514407e-07	3.487555960452066446e-07	3.487459785374911271e-07	3.487652135529221621e-07
2.957764435368741615e-05	5.323975983663734586e-07	5.312878734397588086e-07	5.312460965840909665e-07	5.313296502954266506e-07	5.313461023757728774e-07	5.313280069741387644e-07	5.313641977774069905e-07
4.330249382870137386e-05	7.794448889166247439e-07	7.775172645066519283e-07	7.774432597323392552e-07	7.775912692809647073e-07	7.776204129892101902e-07	7.775883582523799147e-07	7.776524677260405715e-07
6.132665909604869596e-05	1.103879863728876551e-06	1.100689773260157238e-06	1.100565045152009207e-06	1.100814501368305269e-06	1.100863620355933278e-06	1.100809595102574084e-06	1.100917645609292261e-06
8.446613666431103992e-05	1.520390459957598588e-06	1.515321327870928477e-06	1.515119716825343457e-06	1.515522938916513284e-06	1.515602335057453867e-06	1.515515008407675638e-06	1.515689661707231671e-06
1.136078708934073149e-04	2.044941676081331771e-06	2.037160628081447790e-06	2.036846140857346637e-06	2.037475115305548520e-06	2.037598963043633557e-06	2.037462744734765436e-06	2.037735181352501255e-06
1.497097539945936345e-04	2.694775571902685151e-06	2.683182570272787041e-06	2.682706834815890691e-06	2.683658305729683391e-06	2.683845654390450265e-06	2.683639592349003479e-06	2.684051716431896204e-06
1.938006260304633301e-04	3.488411268548340047e-06	3.471581315203949884e-06	3.470880629689524650e-06	3.472282000718375541e-06	3.472557936621077477e-06	3.472254438772806059e-06	3.472861434469348894e-06
2.469802749149470323e-04	4.445644948469046446e-06	4.421763010512508326e-06	4.420754956551709578e-06	4.422771064473307075e-06	4.423168044679002759e-06	4.422731411978961441e-06	4.423604677379044925e-06
3.104194364133119931e-04	5.587549855439615585e-06	5.554338179226775307e-06	5.552917769181721809e-06	5.555758589271829652e-06	5.556317958803408829e-06	5.555702716467922306e-06	5.556933201138895352e-06
3.853597941421636449e-04	6.936476294558945370e-06	6.891113784810349643e-06	6.889149113163044945e-06	6.893078456457655188e-06	6.893852160827662436e-06	6.893001174750113035e-06	6.894703146905211837e-06
4.731139795694435128e-04	8.516051632249983528e-06	8.455084982619289185e-06	8.452412351339530801e-06	8.457757613899047569e-06	8.458810118781176854e-06	8.457652484113511247e-06	8.459967753448840766e-06
5.750655720144315190e-04	1.035118029625976868e-05	1.027042656708565481e-05	1.026684505494305584e-05	1.027400807922825547e-05	1.027541850910836604e-05	1.027386719799024284e-05	1.027696982022649092e-05
6.926690986477433264e-04	1.246804377565938039e-05	1.236248412343565352e-05	1.235774956920089165e-05	1.236721867767041539e-05	1.236908318531295175e-05	1.236703244073040865e-05	1.237113392989549484e-05
8.274500344913335911e-04	1.489410062084400519e-05	1.475776489229786897e-05	1.475158326177832215e-05	1.476394652281741749e-05	1.476638090138307218e-05	1.476370336413866323e-05	1.476905843862747945e-05
9.810048024184927096e-04	1.765808644353286972e-05	1.748392835514792166e-05	1.747594846200277877e-05	1.749190824829306793e-05	1.749505079794357070e-05	1.749159435371984132e-05	1.749850724216730008e-05
1.155000773153848012e-03	2.079001391676926270e-05	2.056977654816579318e-05	2.055958209844579738e-05	2.057997099788579236e-05	2.058398565871168560e-05	2.057956999220990563e-05	2.058840132521346219e-05
1.351176265273366147e-03	2.432117277492059086e-05	2.404524411174428468e-05	2.403234504210123397e-05	2.405814318138733540e-05	2.406322294449459489e-05	2.405763578763068313e-05	2.406881010135851004e-05
1.571340545204348311e-03	2.828412981367826884e-05	2.794138808257832319e-05	2.792521116208943603e-05	2.795756500306721036e-05	2.796393561165856531e-05	2.795692867279804626e-05	2.797094255051909114e-05
1.817373827225435235e-03	3.271272889005783603e-05	3.229037743498190021e-05	3.227025610053420632e-05	3.231049876942959409e-05	3.231842272171644097e-05	3.230970728293042329e-05	3.232713816050245865e-05
2.091227273466602418e-03	3.764209092239883804e-05	3.712548237781757531e-05	3.710064577299742087e-05	3.715031898263772975e-05	3.716009984841847034e-05	3.714934201774251635e-05	3.717085767909442432e-05
2.394922993909165757e-03	4.310861389036498253e-05	4.248106341318306573e-05	4.245062460061590652e-05	4.251150222575023172e-05	4.252348928849089419e-05	4.251030489416865313e-05	4.253667368281313524e-05
2.730554046385774616e-03	4.914997283494394270e-05	4.839256016277450312e-05	4.835550347986006475e-05	4.842961684568894149e-05	4.844421008194204199e-05	4.842815919563561462e-05	4.846026096824846937e-05
3.100284436580419412e-03	5.580511985844754702e-05	5.489647996763930677e-05	5.485164749562729242e-05	5.494131243965132789e-05	5.495896784764864860e-05	5.493954892359755916e-05	5.497838677169975159e-05
3.506349118028424458e-03	6.311428412451164371e-05	6.203038626683630681e-05	6.197646338318771450e-05	6.208430915048489913e-05	6.210554443974025533e-05	6.208218805685091391e-05	6.212890082262958319e-05
3.951053992116453605e-03	7.111897185809616174e-05	6.983288676034086172e-05	6.976838674432014919e-05	6.989738677636156070e-05	6.992278743011927692e-05	6.989484962396697075e-05	6.995072523627158308e-05
4.436775908082503730e-03	7.986196634548506335e-05	7.834362136136202668e-05	7.826686902280507758e-05	7.842037369991896223e-05	7.845059942228395388e-05	7.841735459400898630e-05	7.848384425055890791e-05
4.965962663015914720e-03	8.938732793428647288e-05	8.760324994308075325e-05	8.751236424428397069e-05	8.769413564187750871e-05	8.772992720146290601e-05	8.769056059054320632e-05	8.776929381238259215e-05
5.541133001857359922e-03	9.974039403343247338e-05	9.765343988466692183e-05	9.754631552534245723e-05	9.776056424399137289e-05	9.780275072591942769e-05	9.775635043380110831e-05	9.784915101803774707e-05
6.164876617398856555e-03	1.109677791131794184e-04	1.085368534212941428e-04	1.084111413565363422e-04	1.086625654860519298e-04	1.087120719641441693e-04	1.086576205157122586e-04	1.087665234125760936e-04
6.839854150283744029e-03	1.231173747051073899e-04	1.202971348027355333e-04	1.201502216639439342e-04	1.204440479415271325e-04	1.205019035825196288e-04	1.204382690123906796e-04	1.205655381526485510e-04
7.568797189006712563e-03	1.362383494021208216e-04	1.329788972650014609e-04	1.328078836537051983e-04	1.331499108762977505e-04	1.332172574879171459e-04	1.331431839385358799e-04	1.332913310372984118e-04
8.354508269913791044e-03	1.503811488584482414e-04	1.466277098193574028e-04	1.464293874438863578e-04	1.468260321948284478e-04	1.469041332295650771e-04	1.468182310480866174e-04	1.469900354110435911e-04
9.199860877202328813e-03	1.655974957896419193e-04	1.612900838629496749e-04	1.610609114878974811e-04	1.615192562380018959e-04	1.616095062644152679e-04	1.615102415853550909e-04	1.617087709434754991e-04
1.010779944292103036e-02	1.819403899725785447e-04	1.770134596151605271e-04	1.767495377935843215e-04	1.772773814367366784e-04	1.773813160901297663e-04	1.772669998907633738e-04	1.774956322894961859e-04
1.108133934696992756e-02	1.994641082454586846e-04	1.938461923837081805e-04	1.935432369420107032e-04	1.941491478254056308e-04	1.942684542497032725e-04	1.941372308651972002e-04	1.943996776342092907e-04
1.212356691710040311e-02	2.182242045078072441e-04	2.118375386644163604e-04	2.114908529098549349e-04	2.121842244189777317e-04	2.123207522116455108e-04	2.121705872969020248e-04	2.124709171263889967e-04
1.323763942891514715e-02	2.382775097204726535e-04	2.310376420784788901e-04	2.306420876992469312e-04	2.314331964577108220e-04	2.315889691295499860e-04	2.314176370547466391e-04	2.317603012043533599e-04
1.442678510586821797e-02	2.596821319056279252e-04	2.514975191509646163e-04	2.510474857787904678e-04	2.519475525231388191e-04	2.521247794847932271e-04	2.519298501515999629e-04	2.523197088179864912e-04
1.569430311926500732e-02	2.824974561467701387e-04	2.732690449342155574e-04	2.727584183394238726e-04	2.737796715290071879e-04	2.739807606160178720e-04	2.737595856814733640e-04	2.742019355505624883e-04
1.704356358826221440e-02	3.067841445887198445e-04	2.964049384797159807e-04	2.958270673686970182e-04	2.969828095907349431e-04	2.972103801389788975e-04	2.969600786340074300e-04	2.974606816439503650e-04
1.847800757986790832e-02	3.326041364376223380e-04	3.209587481619350594e-04	3.203064095469665635e-04	3.216110867769036096e-04	3.218679832602514175e-04	3.215854265898034038e-04	3.221505399306994312e-04
2.000114710894148468e-02	3.600206479609467376e-04	3.469848368575631698e-04	3.462501999689301816e-04	3.477194737461961039e-04	3.480087799882258283e-04	3.476905763000224603e-04	3.483269836764291963e-04
2.161656513819368991e-02	3.890981724874864188e-04	3.745383669835019073e-04	3.737129556938600440e-04	3.753637782731437706e-04	3.756888322447452856e-04	3.753313101536106546e-04	3.760463543358799707e-04
2.332791557818656575e-02	4.199024804073581466e-04	4.036752853968921407e-04	4.027499391278185773e-04	4.046006316659656499e-04	4.049650408806731647e-04	4.045642325354342653e-04	4.053658492259119557e-04
2.513892328733353249e-02	4.525006191720035934e-04	4.344523081604051190e-04	4.334171412410833509e-04	4.354874750797269956e-04	4.358951325986133501e-04	4.354467560785514699e-04	4.363435091186751219e-04
2.705338407189933347e-02	4.869609132941879839e-04	4.669269051759531754e-04	4.657712646239356349e-04	4.680825457279707159e-04	4.685376467859416350e-04	4.680370878137756516e-04	4.690382057581076185e-04
2.907516468600006634e-02	5.233529643480011248e-04	5.011572846899211729e-04	4.998697063839163202e-04	5.024448629959259172e-04	5.029519222612486695e-04	5.023942152196328882e-04	5.035096293028644508e-04
3.120820283160311709e-02	5.617476509688561041e-04	5.372023776729594998e-04	5.357705408875870811e-04	5.386342144583319185e-04	5.391980839372342892e-04	5.385778921757526996e-04	5.398182756987159872e-04
3.345650715852725721e-02	6.022171288534906462e-04	5.751218220773264035e-04	5.735325023497865214e-04	5.767111418048663941e-04	5.773370294030427501e-04	5.766486248226812506e-04	5.780254339834043579e-04
3.582415726444260207e-02	6.448348307599668407e-04	6.149759469747078777e-04	6.132149672733089221e-04	6.167369266761068333e-04	6.174304154289658340e-04	6.166676573310447352e-04	6.181931735268868244e-04
3.831530369487053805e-02	6.896754665076696789e-04	6.568257565773957720e-04	6.548779367418872902e-04	6.587735764129042538e-04	6.595406443963954196e-04	6.586969575829442099e-04	6.603843312098464126e-04
4.093416794318385787e-02	7.368150229773094391e-04	7.007329141456590440e-04	6.985820185693128632e-04	7.028838097220052247e-04	7.037308506558589711e-04	7.027992027684145174e-04	7.046624985433033164e-04
4.368504245060665647e-02	7.863307641109198434e-04	7.467597257840811065e-04	7.443884093074672756e-04	7.491310422606950459e-04	7.500648868159130690e-04	7.490377648997241034e-04	7.510920087321022514e-04
4.657229060621440736e-02	8.383012309118593585e-04	7.949691241296051114e-04	7.923588761160071676e-04	7.975793721432029469e-04	7.986073099656347627e-04	7.974766962462531217e-04	7.997379236850165121e-04
4.960034674693383772e-02	8.928062414448090277e-04	8.454246519339706769e-04	8.425557384963860454e-04	8.482935653715552001e-04	8.494233678333954450e-04	8.481807146926386484e-04	8.506660209741521332e-04
5.277371615754308798e-02	9.499268908357756148e-04	8.981904455431967286e-04	8.950418498928661105e-04	9.013390411935272382e-04	9.025789848845706172e-04	9.012151890228348432e-04	9.039427807463064997e-04
5.609697507067163552e-02	1.009745551272089436e-03	9.533312182767008291e-04	9.498805791631129277e-04	9.567818573902887305e-04	9.581407483607797156e-04	9.566461241326858081e-04	9.596353725888735146e-04
5.957477066680021832e-02	1.072345872002404034e-03	1.010912243708629111e-03	1.007135791920945201e-03	1.014688695496313020e-03	1.016175894263222738e-03	1.014540146173579073e-03	1.017811642352866187e-03
6.321182107426100150e-02	1.137812779336698022e-03	1.070999338853914325e-03	1.066871831753757934e-03	1.075126845954070499e-03	1.076752293282640192e-03	1.074964487629701459e-03	1.078540098935578707e-03
6.701291536923739689e-02	1.206232476646273023e-03	1.133658847261542887e-03	1.129153501317100607e-03	1.138164193205985601e-03	1.139938436678370609e-03	1.137986972331377208e-03	1.141889901025364227e-03
7.098291357576431981e-02	1.277692444363757790e-03	1.198957622017490744e-03	1.194046043308866082e-03	1.203869200726115406e-03	1.205803422108966787e-03	1.203676000406942587e-03	1.207930843810991204e-03
7.512674666572777271e-02	1.352281439983099749e-03	1.266963008659711693e-03	1.261615121325482432e-03	1.272310895993940955e-03	1.274416939416757712e-03	1.272100533175554455e-03	1.276733345657960969e-03
7.944941655886536558e-02	1.430089498059576711e-03	1.337742828007593750e-03	1.331926800602513091e-03	1.343558855412674627e-03	1.345849256368767018e-03	1.343330077983330732e-03	1.348368434754203303e-03
8.395599612276584411e-02	1.511207930209785156e-03	1.411365358908179797e-03	1.405047528641968288e-03	1.417683189174391524e-03	1.420171204356286904e-03	1.417434672985132650e-03	1.422907735727440941e-03
8.865162917286929789e-02	1.595729325111647397e-03	1.487899320901496340e-03	1.481044115728670724e-03	1.494754526074321957e-03	1.497454164055452225e-03	1.494484871874327426e-03	1.500423456236576808e-03
9.354153047246734076e-02	1.683747548504412224e-03	1.567413856807250072e-03	1.559983715337932147e-03	1.574843998276567996e-03	1.577770051051071831e-03	1.574551728562789297e-03	1.580988373539354581e-03
9.863098573270273617e-02	1.775357743188649270e-03	1.649978515235129813e-03	1.641933804436782095e-03	1.658023226033477314e-03	1.661191301425956690e-03	1.657706781813380855e-03	1.664675821038532743e-03
1.039253516125695637e-01	1.870656329026252045e-03	1.735663233020944907e-03	1.726962163680977698e-03	1.744364302360912333e-03	1.747790857317974358e-03	1.744022039827142039e-03	1.751559674808806462e-03
1.094300557189134826e-01	1.969741002940442708e-03	1.824538317590776925e-03	1.815136857509970546e-03	1.833939777671583522e-03	1.837642152447007283e-03	1.833569964787365187e-03	1.841714340106649379e-03
1.151505966064312603e-01	2.072710738915762522e-03	1.916674429255283817e-03	1.906526214141973652e-03	1.926822644368593766e-03	1.930819097613957133e-03	1.926423457362696351e-03	1.935214737865218132e-03
1.210925437776709662e-01	2.179665787998077281e-03	2.012142563436310812e-03	2.001198805471279558e-03	2.023086321401342067e-03	2.027396066173943381e-03	2.022655841171415014e-03	2.032136291176471748e-03
1.272615376830323053e-01	2.290707678294581860e-03	2.111014032827894515e-03	2.099223426869913870e-03	2.122804638785875161e-03	2.127447879485786040e-03	2.122340847208978656e-03	2.132554911762592990e-03
1.336632897207660209e-01	2.405939214973788071e-03	2.213360449493717574e-03	2.200669076895689184e-03	2.226051822091745531e-03	2.231049792339831906e-03	2.225552598240893888e-03	2.236546986438769924e-03
1.403035822369742003e-01	2.525464480265535508e-03	2.319253706903091471e-03	2.305604936908729578e-03	2.332902476897452931e-03	2.338277478366197933e-03	2.332365593162983447e-03	2.344189363569412852e-03
1.471882685256105661e-01	2.649388833460990245e-03	2.428765961907466270e-03	2.414100350598466244e-03	2.443431573216466729e-03	2.449207015425433620e-03	2.442854691331058318e-03	2.455559339519809790e-03
1.543232728284797961e-01	2.777818910912636160e-03	2.541969616659464203e-03	2.526224803423103744e-03	2.557714429895825529e-03	2.563914870983595180e-03	2.557095096861979923e-03	2.570734645105209569e-03
1.617145903352382730e-01	2.910862626034289250e-03	2.658937300476426398e-03	2.642047901963544450e-03	2.675826698989307480e-03	2.682477887473725103e-03	2.675162342908115991e-03	2.689793432039333781e-03
1.693682871833934178e-01	3.048629169301081583e-03	2.779741851650392639e-03	2.761639353193693670e-03	2.797844350107090740e-03	2.804973267645660944e-03	2.797132275907095265e-03	2.812814259384226624e-03
1.772905004583040234e-01	3.191229008249472573e-03	2.904456299206474405e-03	2.885068943669095304e-03	2.923843654743853507e-03	2.931478559906117078e-03	2.923081039808830828e-03	2.939876080003403763e-03
1.854874381931804761e-01	3.338773887477248983e-03	3.033153844611500335e-03	3.012406518635792323e-03	3.053901170587208346e-03	3.062071643650938080e-03	3.053085060281686847e-03	3.071058227020188880e-03
1.939653793690842842e-01	3.491376828643517113e-03	3.165907843434810198e-03	3.143721961061279532e-03	3.188093725808340429e-03	3.196830714591388130e-03	3.187221028899672216e-03	3.206440400283103176e-03
2.027306739149281056e-01	3.649152130468705842e-03	3.302791786963076535e-03	3.279085170589429461e-03	3.326498403336723610e-03	3.335834270076361643e-03	3.325565887312526784e-03	3.346102652840196503e-03
2.117897427074764971e-01	3.812215368734576601e-03	3.443879283770995801e-03	3.418566042421227174e-03	3.469192525120764863e-03	3.479161094412350479e-03	3.468196811400553730e-03	3.490125377424146795e-03
2.211490775713448598e-01	3.980683396284207323e-03	3.589244041249624491e-03	3.562234446123103797e-03	3.616253636376145185e-03	3.626890244182946234e-03	3.615191195415968801e-03	3.638589292949924101e-03
2.308152412789999386e-01	4.154674343021999387e-03	3.738959847094209480e-03	3.710160204364704520e-03	3.767759489823714440e-03	3.779101033569735087e-03	3.766626636112619091e-03	3.791575431026851517e-03
2.407948675507602387e-01	4.334307615913684554e-03	3.893100550753273749e-03	3.862413071587856173e-03	3.923788029918690891e-03	3.935873019676327730e-03	3.922580916865823011e-03	3.949165122486833317e-03
2.510946610547952207e-01	4.519703898986313258e-03	4.051740044840688310e-03	4.019062712608469957e-03	4.084417377072905794e-03	4.097285987857276872e-03	4.083131991784078735e-03	4.111439983930475009e-03
2.617213974071256333e-01	4.710985153328261545e-03	4.214952246512513635e-03	4.180178681153157855e-03	4.249725811871871151e-03	4.263419937053645678e-03	4.248357969814406214e-03	4.278481904292886009e-03
2.726819231716239855e-01	4.908274617089231941e-03	4.382811078810312788e-03	4.345830398332257115e-03	4.419791759288369329e-03	4.434355065136943649e-03	4.418337098843033196e-03	4.450373031430854970e-03
2.839831558600135475e-01	5.111696805480243910e-03	4.555390451972616758e-03	4.516087131050971516e-03	4.594693772894262868e-03	4.610171754263110017e-03	4.593147749793120502e-03	4.627195758733098664e-03
2.956320839318696270e-01	5.321377510773653806e-03	4.732764244716289315e-03	4.691017970360336804e-03	4.774510519072243560e-03	4.790950556238272873e-03	4.772868400721236130e-03	4.809032711755308748e-03
3.076357667946182928e-01	5.537443802303129714e-03	4.915006285489377340e-03	4.870691809749624901e-03	4.959320761229129779e-03	4.976772177897901238e-03	4.957577620914211010e-03	4.995966734881592333e-03
3.200013348035368743e-01	5.760024026463663599e-03	5.102190333697171828e-03	5.055177323381913369e-03	5.149203344012430288e-03	5.167717466501051821e-03	5.147354054988060798e-03	5.188080878014042843e-03
3.327359892617547943e-01	5.989247806711586047e-03	5.294390060903093713e-03	5.244542944274408272e-03	5.344237177531780889e-03	5.363867395141322901e-03	5.342276406990612188e-03	5.385458383292034482e-03
3.458470024202520143e-01	6.225246043564535911e-03	5.491679032005976173e-03	5.438856842425110298e-03	5.544501221586841180e-03	5.565303048176106944e-03	5.542423424509394098e-03	5.588182671842820658e-03
3.593417174778600343e-01	6.468150914601480256e-03	5.694130686395414837e-03	5.638186902887519850e-03	5.750074469903309823e-03	5.772105606675804676e-03	5.747873882786486838e-03	5.796337330565121647e-03
3.732275485812621141e-01	6.718095874462717831e-03	5.901818319086753195e-03	5.842600703794879023e-03	5.961035934378626500e-03	5.984356333894545396e-03	5.958706568841848870e-03	6.010006098947243657e-03
3.875119808249924414e-01	6.975215654849863459e-03	6.114815061837227186e-03	6.052165494335559441e-03	6.177464629338893197e-03	6.202136560763983446e-03	6.175000265606697160e-03	6.229272855921268864e-03
4.022025702514362977e-01	7.239646264525853234e-03	6.333193864244895249e-03	6.266948172681151980e-03	6.399439555808637652e-03	6.425527671411746834e-03	6.396833736068547466e-03	6.454221606754945335e-03
4.173069438508311135e-01	7.511524989314960141e-03	6.557027474831866529e-03	6.487015263868816176e-03	6.627039685794917749e-03	6.654611088706092331e-03	6.624285707429407311e-03	6.684936469982778219e-03
4.328327995612647472e-01	7.790990392102765429e-03	6.786388422113323431e-03	6.712432897639355155e-03	6.860343946587291707e-03	6.889468259828236338e-03	6.857434855278650779e-03	6.921501664377821897e-03
4.487879062686772613e-01	8.078182312836190704e-03	7.021348995653922329e-03	6.943266786232634574e-03	7.099431205075209216e-03	7.130180641873958350e-03	7.096359787782146808e-03	7.164001495965771626e-03
4.651801038068594241e-01	8.373241868523470174e-03	7.261981227112990558e-03	7.179582202141721221e-03	7.344380252084259028e-03	7.376829687485889075e-03	7.341139029889037423e-03	7.412520345082742462e-03
4.820173029574532642e-01	8.676311453234159324e-03	7.508356871280072280e-03	7.421443955827325932e-03	7.595269786732819495e-03	7.629496830518041860e-03	7.591851007557760128e-03	7.667142653478321856e-03
4.993074854499529036e-01	8.987534738099151391e-03	7.760547387102277768e-03	7.668916373393994991e-03	7.852178400810561412e-03	7.888263471734028101e-03	7.848574032002730849e-03	7.927952911465325353e-03
5.170587039617030589e-01	9.307056671310653950e-03	8.018623918704856010e-03	7.922063274229469015e-03	8.115184563180241270e-03	8.153210964540406891e-03	8.111386283963130731e-03	8.195035645117684786e-03
5.352790821178998737e-01	9.635023478122197588e-03	8.282657276406483332e-03	8.180947948608708123e-03	8.384366604204258541e-03	8.424420600756619970e-03	8.380365797995274757e-03	8.468475403517965183e-03
5.539768144915914183e-01	9.971582660848644572e-03	8.552717917730705277e-03	8.445633135263997185e-03	8.659802700197413369e-03	8.701973596422978713e-03	8.655590446790014172e-03	8.748356746055943253e-03
5.731601666036765241e-01	1.031688299886617671e-02	8.828875928414898697e-03	8.716180998922537157e-03	8.941570857907258502e-03	8.985951077648070967e-03	8.937137925516529247e-03	9.034764229779614422e-03
5.928374749229050611e-01	1.067107454861229016e-02	9.111201003418209488e-03	8.992653107812959706e-03	9.229748899023461003e-03	9.276434066497021499e-03	9.225085736193966088e-03	9.327782396800078646e-03
6.130171468658794920e-01	1.103430864358583181e-02	9.399762427929891917e-03	9.275110411142152914e-03	9.524414444717629186e-03	9.573503466922043265e-03	9.519511172092345180e-03	9.627495761751737879e-03
6.337076607970523190e-01	1.140673789434694038e-02	9.694629058379299405e-03	9.563613216543739859e-03	9.825644900214857216e-03	9.877240050736549315e-03	9.820491302164016667e-03	9.933988799309080228e-03
6.549175660287276379e-01	1.178851618851709665e-02	9.995869303449093218e-03	9.858221167499662055e-03	1.013351743939852438e-02	1.018772444363435364e-02	1.012810295550716638e-02	1.024734593176153744e-02
6.766554828210616934e-01	1.217979869077910962e-02	1.030355110509287644e-02	1.015899322073618091e-02	1.044810898944957545e-02	1.050503711125519608e-02	1.044242270586266674e-02	1.056765151664772889e-02
6.989301023820609915e-01	1.258074184287709743e-02	1.061774191955865317e-02	1.046598762359560869e-02	1.076949621552169764e-02	1.082925834529798771e-02	1.076352685614557353e-02	1.089498983445040189e-02
7.217501868675845200e-01	1.299150336361652204e-02	1.093850869841949021e-02	1.077926189138523477e-02	1.109775550545374738e-02	1.116046824968313506e-02	1.109149142301275176e-02	1.122944507635351662e-02
7.451245693813415283e-01	1.341224224886414761e-02	1.126591786961263220e-02	1.109887278470459218e-02	1.143296295452067221e-02	1.149874672676522505e-02	1.142639212146778424e-02	1.157110133206266413e-02
7.690621539748927482e-01	1.384311877154806997e-02	1.160003531848846636e-02	1.142487628675258222e-02	1.177519435022435050e-02	1.184417346359744466e-02	1.176830434950463210e-02	1.192004257769025723e-02
7.935719156476512826e-01	1.428429448165772185e-02	1.194092636887060174e-02	1.175732758061559698e-02	1.212452515712560477e-02	1.219682791824899977e-02	1.211730317279125640e-02	1.227635266370674140e-02
8.186629003468803845e-01	1.473593220624384685e-02	1.228865576412834296e-02	1.209628102653803085e-02	1.248103050171865333e-02	1.255678930617682224e-02	1.247346330939452796e-02	1.264011530295911651e-02
8.443442249676946787e-01	1.519819604941850463e-02	1.264328764826287872e-02	1.244179013917642851e-02	1.284478515734933067e-02	1.292413658665289219e-02	1.283685911454772108e-02	1.301141405875806331e-02
8.706250773530614939e-01	1.567125139235510736e-02	1.300488554700849134e-02	1.279390756483858756e-02	1.321586352917839512e-02	1.329894844924845235e-02	1.320756456546188368e-02	1.339033233303501928e-02
8.975147162937979761e-01	1.615526489328836593e-02	1.337351234894991296e-02	1.315268505870879380e-02	1.359433963919103212e-02	1.368130330037627997e-02	1.358565324618225649e-02	1.377695335457030518e-02
9.250224715285727539e-01	1.665040448751430729e-02	1.374923028665727201e-02	1.351817346206054572e-02	1.398028711125400003e-02	1.407127924989243217e-02	1.397119833249112382e-02	1.417136016729374053e-02
9.531577437439071598e-01	1.715683938739032827e-02	1.413210091783979536e-02	1.389042267945800498e-02	1.437377915622158574e-02	1.446895409775862673e-02	1.436427257685831543e-02	1.457363561865893456e-02
9.819300045741720107e-01	1.767474008233509489e-02	1.452218510651938008e-02	1.426948165594726751e-02	1.477488855709149437e-02	1.487440532076640329e-02	1.476494829344044551e-02	1.498386234809236280e-02
1.011348796601592159e+00	1.820427833882865692e-02	1.491954300422554738e-02	1.465539835423893336e-02	1.518368765421216141e-02	1.528771005932454477e-02	1.517329734313039094e-02	1.540212277551869686e-02
1.041423733356239056e+00	1.874562720041230562e-02	1.532423403121262184e-02	1.504821973188288226e-02	1.560024833054235970e-02	1.570894510431061070e-02	1.558939111865789533e-02	1.582849908996332780e-02
1.072164499316040187e+00	1.929896098768872290e-02	1.573631685770079947e-02	1.544799171843685287e-02	1.602464199696474259e-02	1.613818688398826681e-02	1.601330052974290694e-02	1.626307323823363016e-02
1.103580849906773409e+00	1.986445529832192233e-02	1.615584938514185928e-02	1.585475919262963052e-02	1.645693957765408805e-02	1.657551145099114137e-02	1.644509598830245362e-02	1.670592691367982219e-02
1.135682611502065287e+00	2.044228700703717636e-02	1.658288872751094087e-02	1.626856595952023976e-02	1.689721149550164891e-02	1.702099446937460625e-02	1.688484739371244950e-02	1.715714154503676300e-02
1.168479681423396199e+00	2.103263426562113070e-02	1.701749119262565071e-02	1.668945472765439447e-02	1.734552765759690696e-02	1.747471120173684639e-02	1.733262411812568071e-02	1.761679828534800860e-02
1.201982027940097453e+00	2.163567650292175584e-02	1.745971226349345151e-02	1.711746708621922353e-02	1.780195744076767603e-02	1.793673649641004328e-02	1.778849499184699881e-02	1.808497800097308428e-02
1.236199690269352613e+00	2.225159442484834701e-02	1.790960657968863542e-02	1.755264348219747264e-02	1.826656967717980168e-02	1.840714477472306029e-02	1.825252828876692754e-02	1.856176126067918958e-02
1.271142778576193288e+00	2.288057001437147908e-02	1.836722791876001237e-02	1.799502319752236540e-02	1.873943263999765588e-02	1.888601001833670884e-02	1.872479171185484348e-02	1.904722832481857420e-02
1.306821473973505565e+00	2.352278653152310023e-02	1.883262917767049294e-02	1.844464432623438982e-02	1.922061402910659952e-02	1.937340575665284781e-02	1.920535237871299691e-02	1.954145913459269870e-02
1.343246028522026903e+00	2.417842851339648338e-02	1.930586235426968306e-02	1.890154375164090558e-02	1.971018095689845706e-02	1.986940505429832943e-02	1.969427680719233048e-02	2.004453330140432837e-02
1.380426765230342800e+00	2.484768177414617071e-02	1.978697852880050012e-02	1.936575712347984521e-02	2.020819993412115503e-02	2.037408049868490167e-02	2.019163090107125788e-02	2.055653009629854547e-02
1.418374078054893683e+00	2.553073340498808810e-02	2.027602784544127110e-02	1.983731883508875124e-02	2.071473685579378402e-02	2.088750418764644470e-02	2.069747993579873838e-02	2.107752843949415103e-02
1.457098431899971347e+00	2.622777177419948619e-02	2.077305949388404127e-02	2.031626200058003762e-02	2.122985698718804146e-02	2.140974771715436001e-02	2.121188854430251791e-02	2.160760689000620557e-02
1.496610362617714740e+00	2.693898652711886402e-02	2.127812169095037731e-02	2.080261843202363056e-02	2.175362494987712406e-02	2.194088216911227809e-02	2.173492070286362626e-02	2.214684363536093339e-02
1.536920477008118180e+00	2.766456858614612865e-02	2.179126166224594138e-02	2.129641861663835942e-02	2.228610470785351988e-02	2.248097809923148976e-02	2.226663971705861514e-02	2.269531648140436092e-02
1.578039452819027799e+00	2.840471015074249803e-02	2.231252562385457536e-02	2.179769169399280865e-02	2.282735955371633860e-02	2.303010552498773941e-02	2.280710820777014786e-02	2.325310284220533444e-02
1.619978038746136662e+00	2.915960469743045930e-02	2.284195876407320996e-02	2.230646543321692862e-02	2.337745209492949131e-02	2.358833391366076115e-02	2.335638809726725551e-02	2.382027973005426333e-02
1.662747054432992977e+00	2.992944697979387295e-02	2.337960522518873346e-02	2.282276621022552229e-02	2.393644424015193770e-02	2.415573217045762291e-02	2.391454059535645660e-02	2.439692374555878576e-02
1.706357390470996771e+00	3.071443302847794155e-02	2.392550808529770798e-02	2.334661898495460006e-02	2.450439718564081590e-02	2.473236862672087075e-02	2.448162618560460399e-02	2.498311106783713403e-02
1.750820008399395000e+00	3.151476015118910567e-02	2.447970934017004024e-02	2.387804727861153262e-02	2.508137140172854787e-02	2.531831102822244828e-02	2.505770461163452784e-02	2.557891744481037219e-02
1.796145940705290434e+00	3.233062693269522780e-02	2.504224988515790784e-02	2.441707315094051103e-02	2.566742661937531159e-02	2.591362652354484500e-02	2.564283486349483790e-02	2.618441818359485210e-02
1.842346290823636545e+00	3.316223323482545698e-02	2.561316949715061048e-02	2.496371717750377542e-02	2.626262181679744900e-02	2.651838165254995910e-02	2.623707516410450288e-02	2.679968814099541533e-02
1.889432233137234629e+00	3.400978019647022538e-02	2.619250681657661270e-02	2.551799842698007637e-02	2.686701520617315597e-02	2.713264233493714594e-02	2.684048295577351126e-02	2.742480171410077716e-02
1.937415012976741124e+00	3.487347023358134540e-02	2.678029932945395417e-02	2.607993443848135792e-02	2.748066422042654347e-02	2.775647385889142699e-02	2.745311488680073075e-02	2.805983283098212322e-02
1.986305946620664065e+00	3.575350703917194728e-02	2.737658334948966585e-02	2.664954119888849476e-02	2.810362550009084387e-02	2.838994086982271625e-02	2.807502679814973673e-02	2.870485494149569577e-02
2.036116421295358414e+00	3.665009558331645129e-02	2.798139400022962159e-02	2.722683312020726665e-02	2.873595488025197653e-02	2.903310735919720567e-02	2.870627371020380986e-02	2.935994100819060149e-02
2.086857895175034283e+00	3.756344211315061632e-02	2.859476519725956054e-02	2.781182301694561446e-02	2.937770737757350661e-02	2.968603665346199183e-02	2.934690980960113701e-02	3.002516349732285011e-02
2.138541897381754708e+00	3.849375415287158847e-02	2.921672963045855026e-02	2.840452208351314928e-02	3.002893717740395471e-02	3.034879140306391207e-02	2.999698843615119029e-02	3.070059436997663732e-02
2.191180027985427436e+00	3.944124050373769286e-02	2.984731874630547691e-02	2.900493987164371248e-02	3.068969762096724133e-02	3.102143357156332895e-02	3.065656206983307860e-02	3.138630507329357583e-02
2.244783958003817581e+00	4.040611124406871812e-02	3.048656273024021035e-02	2.961308426784250991e-02	3.136004119263790385e-02	3.170402442484450412e-02	3.132568231787744018e-02	3.208236653181156806e-02
2.299365429402539629e+00	4.138857772924570827e-02	3.113449048907978092e-02	3.022896147085824339e-02	3.204001950730131498e-02	3.239662452042285645e-02	3.200439990193218454e-02	3.278884913891352143e-02
2.354936255095060993e+00	4.238885259171110143e-02	3.179112963349099014e-02	3.085257596918157194e-02	3.272968329780041180e-02	3.309929369685053052e-02	3.269276464531358645e-02	3.350582274838747460e-02
2.411508318942695794e+00	4.340714974096852169e-02	3.245650646052014587e-02	3.148393051857067970e-02	3.342908240246960511e-02	3.381209106322102115e-02	3.339082546034333882e-02	3.423335666609870348e-02
2.469093575754614189e+00	4.444368436358304975e-02	3.313064593618127857e-02	3.212302611960529686e-02	3.413826575275725334e-02	3.453507498877412402e-02	3.409863033577300445e-02	3.497151964177525746e-02
2.527704051287837483e+00	4.549867292318107714e-02	3.381357167810338654e-02	3.276986199526959326e-02	3.485728136093718676e-02	3.526830309260185758e-02	3.481622632429628994e-02	3.572037986090741135e-02
2.587351842247233691e+00	4.657233316045020916e-02	3.450530593823788322e-02	3.342443556856531522e-02	3.558617630791045122e-02	3.601183223345635204e-02	3.554365953015047735e-02	3.648000493676222672e-02
2.648049116285526861e+00	4.766488409313948682e-02	3.520586958562729740e-02	3.408674244015612309e-02	3.632499673109846478e-02	3.676571849966113470e-02	3.628097509680797833e-02	3.725046190251429107e-02
2.709808112003293079e+00	4.877654601605927592e-02	3.591528208923601417e-02	3.475677636604383725e-02	3.707378781242820498e-02	3.753001719912606171e-02	3.702821719475873213e-02	3.803181720349339129e-02
2.772641138948953365e+00	4.990754050108115597e-02	3.663356150084396551e-02	3.543452923527759535e-02	3.783259376641034261e-02	3.830478284946723516e-02	3.778542900938443305e-02	3.882413668955005115e-02
2.836560577618786549e+00	5.105809039713815611e-02	3.736072443800454029e-02	3.611999104769729463e-02	3.860145782831178596e-02	3.909006916823308531e-02	3.855265272892596101e-02	3.962748560754020960e-02
2.901578879456922166e+00	5.222841983022459555e-02	3.809678606706719955e-02	3.681314989171151353e-02	3.938042224242287864e-02	3.988592906323688847e-02	3.932992953254428603e-02	4.044192859392949091e-02
2.967708566855335128e+00	5.341875420339603497e-02	3.884176008626600424e-02	3.751399192211138378e-02	4.016952825042061775e-02	4.069241462299722639e-02	4.011729957847615796e-02	4.126752966751829482e-02
3.034962233153859046e+00	5.462932019676946388e-02	3.959565870887511024e-02	3.822250133792139820e-02	4.096881607982882922e-02	4.150957710728723354e-02	4.091480199228567094e-02	4.210435222228880309e-02
3.103352542640176903e+00	5.586034576752318265e-02	4.035849264643175116e-02	3.893866036028754279e-02	4.177832493257595953e-02	4.233746693779325693e-02	4.172247485521219518e-02	4.295245902037431868e-02
3.172892230549818393e+00	5.711206014989673313e-02	4.113027109202783277e-02	3.966244921040411320e-02	4.259809297365154540e-02	4.317613368888398306e-02	4.254035519261577941e-02	4.381191218515219366e-02
3.243594103066170131e+00	5.838469385519105825e-02	4.191100170367136751e-02	4.039384608748025629e-02	4.342815731986247874e-02	4.402562607849134363e-02	4.336847896252123136e-02	4.468277319446146284e-02
3.315471037320469438e+00	5.967847867176845345e-02	4.270069058771801956e-02	4.113282714674654228e-02	4.426855402868949685e-02	4.488599195910336626e-02	4.420688104426125781e-02	4.556510287394547470e-02
3.388535981391800345e+00	6.099364766505240704e-02	4.349934228237409967e-02	4.187936647750296892e-02	4.511931808724523041e-02	4.575727830887041381e-02	4.505559522721984400e-02	4.645896139052096974e-02
3.462801954307102470e+00	6.233043517752784313e-02	4.430695974127191183e-02	4.263343608120925832e-02	4.598048340133456535e-02	4.663953122282562397e-02	4.591465419967694084e-02	4.736440824597431404e-02
3.538282046041168805e+00	6.368907682874103138e-02	4.512354431711815966e-02	4.339500584961816787e-02	4.685208278461815840e-02	4.753279590422038181e-02	4.678408953775497342e-02	4.828150227068578326e-02
3.614989417516635939e+00	6.506980951529944823e-02	4.594909574541625880e-02	4.416404354295259266e-02	4.773414794787993187e-02	4.843711665597542904e-02	4.766393169446826034e-02	4.921030161748259774e-02
3.692937300603998274e+00	6.647287141087197815e-02	4.678361212826371435e-02	4.494051476812778445e-02	4.862670948839965118e-02	4.935253687224914337e-02	4.855420998887629430e-02	5.015086375562199938e-02
3.772138998121602693e+00	6.789850196618885114e-02	4.762708991822530574e-02	4.572438295701920091e-02	4.952979687943140363e-02	5.027909903012332121e-02	4.945495259534167520e-02	5.110324546490496722e-02
3.852607883835639235e+00	6.934694190904150402e-02	4.847952390228264796e-02	4.651560934477681764e-02	5.044343845978848523e-02	5.121684468140733776e-02	5.036618653289337555e-02	5.206750282992129303e-02
3.934357402460157083e+00	7.081843324428283015e-02	4.934090718586166963e-02	4.731415294818711037e-02	5.136766142353623582e-02	5.216581444456205863e-02	5.128793765469669141e-02	5.304369123442741196e-02
4.017401069657056567e+00	7.231321925382701299e-02	5.021123117693812588e-02	4.811997054408321400e-02	5.230249180979302387e-02	5.312604799674376654e-02	5.222023063763026746e-02	5.403186535585726563e-02
4.101752472036082509e+00	7.383154449664948438e-02	5.109048557022249915e-02	4.893301664780433380e-02	5.324795449264065061e-02	5.409758406596925501e-02	5.316308897197116051e-02	5.503207915996734950e-02
4.187425267154837982e+00	7.537365480878707724e-02	5.197865833142503722e-02	4.975324349170519300e-02	5.420407317114489532e-02	5.508046042340301179e-02	5.411653495118909363e-02	5.604438589561691608e-02
4.274433183518773660e+00	7.693979730333792844e-02	5.287573568160170573e-02	5.058060100371633561e-02	5.517087035948706891e-02	5.607471387576714456e-02	5.508058966185039318e-02	5.706883808968389593e-02
4.362790020581196693e+00	7.853022037046153425e-02	5.378170208158186000e-02	5.141503678595631815e-02	5.614836737720740878e-02	5.708038025787508934e-02	5.605527297363260830e-02	5.810548754211757039e-02
4.452509648743256498e+00	8.014517367737862552e-02	5.469654021647857994e-02	5.225649609339609591e-02	5.713658433956107091e-02	5.809749442528962249e-02	5.704060352945056200e-02	5.915438532112868297e-02
4.543606009353960751e+00	8.178490816837129251e-02	5.562023098028249374e-02	5.310492181257727567e-02	5.813554014798771180e-02	5.912609024710645256e-02	5.803659873569484012e-02	6.021558175851807887e-02
4.636093114710170049e+00	8.344967606478306821e-02	5.655275346054004781e-02	5.396025444038442948e-02	5.914525248069565921e-02	6.016620059886405858e-02	5.904327475258355773e-02	6.128912644514455943e-02
4.729985048056588148e+00	8.513973086501859522e-02	5.749408492311645913e-02	5.482243206287228110e-02	6.016573778336063716e-02	6.121785735558012143e-02	6.006064648462776379e-02	6.237506822653247907e-02
4.825295963585776171e+00	8.685532734454395887e-02	5.844420079704516768e-02	5.569139033414910456e-02	6.119701125994124469e-02	6.228109138491631086e-02	6.108872757121201758e-02	6.347345519862060415e-02
4.922040086438149942e+00	8.859672155588670106e-02	5.940307465946379623e-02	5.656706245531678556e-02	6.223908686361079301e-02	6.335593254047154621e-02	6.212753037729060873e-02	6.458433470365247675e-02
5.020231712701965776e+00	9.036417082863537620e-02	6.037067822063739431e-02	5.744937915346801788e-02	6.329197728780677767e-02	6.444240965520441067e-02	6.317706598419978170e-02	6.570775332620903963e-02
5.119885209413340021e+00	9.215793376944012016e-02	6.134698130907081243e-02	5.833826866074251494e-02	6.435569395739910992e-02	6.554055053498650252e-02	6.423734418058792139e-02	6.684375688938509752e-02
5.221015014556241063e+00	9.397827026201234502e-02	6.233195185670960259e-02	5.923365669344182044e-02	6.543024701997737780e-02	6.665038195228630002e-02	6.530837345346324208e-02	6.799239045110934410e-02
5.323635637062480441e+00	9.582544146712464184e-02	6.332555588423115223e-02	6.013546643120424445e-02	6.651564533725806694e-02	6.777192963998510122e-02	6.639016097936059624e-02	6.915369830060959233e-02
5.427761656811728841e+00	9.769970982261111381e-02	6.432775748642682867e-02	6.104361849624066055e-02	6.761189647661301760e-02	6.890521828532590598e-02	6.748271261562800716e-02	7.032772395502380480e-02
5.533407724631508984e+00	9.960133904336716804e-02	6.533851881767549497e-02	6.195803093263178851e-02	6.871900670271920142e-02	7.005027152399551094e-02	6.858603289183362595e-02	7.151451015615739593e-02
5.640588562297184083e+00	1.015305941213493074e-01	6.635780007750922971e-02	6.287861918568753150e-02	6.983698096933091404e-02	7.120711193434073327e-02	6.970012500129368904e-02	7.271409886738780526e-02
5.749318962531980048e+00	1.034877413255756440e-01	6.738555949627288155e-02	6.380529608137007480e-02	7.096582291117567443e-02	7.237576103172038700e-02	7.082499079272314146e-02	7.392653127071763253e-02
5.859613789006973050e+00	1.054730482021255106e-01	6.842175332087695183e-02	6.473797180578029498e-02	7.210553483597359481e-02	7.355623926299233173e-02	7.196063076200857889e-02	7.515184776397609845e-02
5.971487976341082415e+00	1.074867835741394745e-01	6.946633580064541513e-02	6.567655388470905464e-02	7.325611771658178950e-02	7.474856600113759242e-02	7.310704404410484081e-02	7.639008795817037178e-02
6.084956530101086614e+00	1.095292175418195596e-01	7.051925917325925497e-02	6.662094716325413224e-02	7.441757118326441933e-02	7.595275954002186913e-02	7.426422840505630951e-02	7.764129067498742875e-02
6.200034526801616153e+00	1.116006214824290937e-01	7.158047365079607538e-02	6.757105378550318231e-02	7.558989351608901008e-02	7.716883708929508923e-02	7.543218023414317852e-02	7.890549394444701381e-02
6.316737113905142920e+00	1.137012680502925699e-01	7.264992740586677378e-02	6.852677317428375325e-02	7.677308163744980818e-02	7.839681476942995941e-02	7.661089453615348155e-02	8.018273500270646503e-02
6.435079509822001498e+00	1.158314311767960347e-01	7.372756655785031588e-02	6.948800201098126461e-02	7.796713110471936714e-02	7.963670760690051698e-02	7.780036492378235302e-02	8.147305029001866705e-02
6.555077003910374955e+00	1.179913860703867556e-01	7.481333515922665434e-02	7.045463421542512428e-02	7.917203610302819827e-02	8.088852952950051356e-02	7.900058361015811770e-02	8.277647544884290942e-02
6.676744956476290405e+00	1.201814092165732345e-01	7.590717518200947034e-02	7.142656092584459548e-02	8.038778943817434519e-02	8.215229336180379649e-02	8.021154140149701350e-02	8.409304532211057948e-02
6.800098798773634989e+00	1.224017783779254298e-01	7.700902650427869645e-02	7.240367047889439966e-02	8.161438252966297935e-02	8.342801082076620189e-02	8.143322768988685290e-02	8.542279395164556477e-02
6.925154033004144338e+00	1.246527725940746040e-01	7.811882689681402814e-02	7.338584838975130420e-02	8.285180540387673820e-02	8.471569251147037516e-02	8.266563044620031664e-02	8.676575457674043368e-02
7.051926232317408783e+00	1.269346721817133650e-01	7.923651200983002074e-02	7.437297733228208363e-02	8.410004668737793010e-02	8.601534792301399057e-02	8.390873621313869879e-02	8.812195963288928235e-02
7.180431040810858256e+00	1.292477587345954304e-01	8.036201535981347954e-02	7.536493711928397843e-02	8.535909360034300841e-02	8.732698542454227220e-02	8.516253009840693555e-02	8.949144075067762272e-02
7.310684173529786278e+00	1.315923151235361410e-01	8.149526831646411451e-02	7.636160468279798441e-02	8.662893195013024461e-02	8.865061226142556539e-02	8.642699576802070904e-02	9.087422875483042173e-02
7.442701416467337516e+00	1.339686254964120860e-01	8.263620008973887598e-02	7.736285405449624952e-02	8.790954612498151632e-02	8.998623455158258344e-02	8.770211543974611168e-02	9.227035366341905520e-02
7.576498626564496242e+00	1.363769752781609224e-01	8.378473771700070682e-02	7.836855634614338373e-02	8.920091908785802992e-02	9.133385728194985675e-02	8.898786987667262061e-02	9.367984468722707903e-02
7.712091731710110309e+00	1.388176511707819583e-01	8.494080605027298780e-02	7.937857973013372204e-02	9.050303237041225357e-02	9.269348430509885550e-02	9.028423838092058951e-02	9.510273022927710762e-02
7.849496730740877837e+00	1.412909411533358195e-01	8.610432774359980113e-02	8.039278942010412432e-02	9.181586606709546405e-02	9.406511833600071648e-02	9.159119878748342436e-02	9.653903788451799473e-02
7.988729693441336543e+00	1.437971344819440611e-01	8.727522324051262270e-02	8.141104765162333889e-02	9.313939882940187875e-02	9.544876094893943452e-02	9.290872745820520640e-02	9.798879443967366265e-02
8.129806760543889510e+00	1.463365216897900001e-01	8.845341076160516403e-02	8.243321366295934538e-02	9.447360786025098267e-02	9.684441257457498953e-02	9.423679927589513616e-02	9.945202587325484289e-02
8.272744143728786526e+00	1.489093945871181601e-01	8.963880629221583629e-02	8.345914367592426053e-02	9.581846890850741205e-02	9.825207249715595115e-02	9.557538763857857667e-02	1.009287573557332979e-01
8.417558125624122312e+00	1.515160462612342163e-01	9.083132357021929393e-02	8.448869087679837520e-02	9.717395626364021266e-02	9.967173885188310156e-02	9.692446445388602783e-02	1.024190132498801892e-01
8.564265059805851621e+00	1.541567710765053278e-01	9.203087407392761266e-02	8.552170539733361387e-02	9.854004275052162531e-02	1.011034086224248119e-01	9.828400013358065679e-02	1.039228171112689392e-01
8.712881370797783021e+00	1.568318646743601108e-01	9.323736701010201799e-02	8.655803429583762421e-02	9.991669972436639791e-02	1.025470776385842830e-01	9.965396358822521672e-02	1.054401916889433771e-01
8.863423554071557575e+00	1.595416239732880270e-01	9.445070930207477566e-02	8.759752153833798294e-02	1.013038970658115684e-01	1.040027405741195538e-01	1.010343222219878823e-01	1.069711589262512391e-01
9.015908176046689704e+00	1.622863471688404113e-01	9.567080557798433860e-02	8.864000797982937718e-02	1.027016031761392861e-01	1.054703909447180371e-01	1.024250419275904711e-01	1.085157399618455892e-01
9.170351874090536981e+00	1.650663337336296665e-01	9.689755815912133585e-02	8.968533134560191522e-02	1.041097849726407565e-01	1.069500211061241851e-01	1.038260870813961373e-01	1.100739551308522329e-01
9.326771356518301914e+00	1.678818844173294578e-01	9.813086704838860919e-02	9.073332621265314812e-02	1.055284078841240841e-01	1.084416222524229451e-01	1.052374205386401446e-01	1.116458239662057317e-01
9.485183402593046154e+00	1.707333012466748512e-01	9.937062991887496421e-02	9.178382399118391322e-02	1.069574358465660430e-01	1.099451844144787721e-01	1.066590036288030952e-01	1.132313652001544629e-01
9.645604862525685164e+00	1.736208875254623418e-01	1.006167421025432190e-01	9.283665290617826304e-02	1.083968312989081473e-01	1.114606964585309890e-01	1.080907961511274051e-01	1.148305967659345728e-01
9.808052657474974012e+00	1.765449478345495204e-01	1.018690965790334663e-01	9.389163797906890929e-02	1.098465551789980510e-01	1.129881460849461172e-01	1.095327563702780116e-01	1.164435357996142367e-01
9.972543779547526910e+00	1.795057880318554622e-01	1.031275839645824643e-01	9.494860100948809833e-02	1.113065669196768304e-01	1.145275198271281936e-01	1.109848410121476447e-01	1.180701986421087563e-01
1.013909529179781721e+01	1.825037152523606987e-01	1.043920925010595330e-01	9.600736055710569483e-02	1.127768244450133572e-01	1.160788030505876672e-01	1.124470052598080388e-01	1.197106008413672956e-01
1.030772432822815077e+01	1.855390379081067187e-01	1.056625080451191884e-01	9.706773192355333535e-02	1.142572841666850136e-01	1.176419799521687265e-01	1.139192027496063048e-01	1.213647571547311482e-01
1.047844809378869790e+01	1.886120656881965785e-01	1.069387140574726280e-01	9.812952713443778840e-02	1.157479009805074538e-01	1.192170335594375241e-01	1.154013855674092676e-01	1.230326815514657807e-01
1.065128386437747920e+01	1.917231095587946244e-01	1.082205915922769407e-01	9.919255492144166131e-02	1.172486282631122478e-01	1.208039457302299002e-01	1.168935042449942979e-01	1.247143872154654748e-01
1.082624898684036907e+01	1.948724817631266315e-01	1.095080192866442759e-01	1.002566207045142016e-01	1.187594178687743501e-01	1.224026971523609758e-01	1.183955077565890524e-01	1.264098865481328715e-01
1.100336087897107973e+01	1.980604958214794431e-01	1.108008733502702237e-01	1.013215265741514021e-01	1.202802201263890591e-01	1.240132673434959365e-01	1.199073435155592060e-01	1.281191911714326670e-01
1.118263702951118788e+01	2.012874665312013867e-01	1.120990275551835003e-01	1.023870712737669081e-01	1.218109838366000786e-01	1.256356346511839361e-01	1.214289573712464126e-01	1.298423119311214735e-01
1.136409499815012225e+01	2.045537099667021907e-01	1.134023532256166061e-01	1.034530501821543103e-01	1.233516562690788881e-01	1.272697762530549392e-01	1.229602936059562140e-01	1.315792589001536506e-01
1.154775241552515119e+01	2.078595434794527352e-01	1.147107192279981647e-01	1.045192552960407528e-01	1.249021831599555904e-01	1.289156681571798357e-01	1.245012949320962042e-01	1.333300413822634534e-01
1.173362698322140396e+01	2.112052856979852733e-01	1.160239919610683151e-01	1.055854752127336760e-01	1.264625087094029821e-01	1.305732852025960067e-01	1.260519024894664608e-01	1.350946679157255526e-01
1.192173647377186363e+01	2.145912565278935424e-01	1.173420353461170212e-01	1.066514951128603589e-01	1.280325755793736697e-01	1.322426010599973001e-01	1.276120558427015772e-01	1.368731462772930785e-01
1.211209873065735110e+01	2.180177771518323204e-01	1.186647108173462806e-01	1.077170967432015125e-01	1.296123248914910209e-01	1.339235882325900406e-01	1.291816929788655588e-01	1.386654834863145502e-01
1.230473166830655174e+01	2.214851700295179249e-01	1.199918773123569982e-01	1.087820583996190887e-01	1.312016962250948937e-01	1.356162180571152953e-01	1.307607503052000686e-01	1.404716858090304943e-01
1.249965327209600474e+01	2.249937588977280745e-01	1.213233912627612043e-01	1.098461549100796658e-01	1.328006276154427567e-01	1.373204607050386161e-01	1.323491626470271187e-01	1.422917587630500857e-01
1.269688159835007824e+01	2.285438687703013894e-01	1.226591065849193113e-01	1.109091576177728689e-01	1.344090555520657537e-01	1.390362851839068437e-01	1.339468632458057362e-01	1.441257071220079511e-01
1.289643477434101726e+01	2.321358259381383071e-01	1.239988746708051842e-01	1.119708343643272819e-01	1.360269149772830588e-01	1.407636593388741086e-01	1.355537837573446702e-01	1.459735349204034915e-01
1.309833099828891179e+01	2.357699579692004166e-01	1.253425443789969729e-01	1.130309494731223663e-01	1.376541392848715795e-01	1.425025498543960878e-01	1.371698542501708917e-01	1.478352454586212839e-01
1.330258853936168606e+01	2.394465937085103746e-01	1.266899620257963544e-01	1.140892637326984399e-01	1.392906603188943104e-01	1.442529222560941793e-01	1.387950032040542181e-01	1.497108413081341127e-01
1.350922573767513768e+01	2.431660632781524889e-01	1.280409713764764645e-01	1.151455343802655351e-01	1.409364083726874495e-01	1.460147409127902085e-01	1.404291575086900890e-01	1.516003243168903558e-01
1.371826100429291273e+01	2.469286980772724405e-01	1.293954136366581298e-01	1.161995150853103315e-01	1.425913121880059420e-01	1.477879690387117195e-01	1.420722424625395219e-01	1.535036956148839449e-01
1.392971282122648802e+01	2.507348307820768119e-01	1.307531274438159530e-01	1.172509559333031193e-01	1.442552989543287589e-01	1.495725686958686018e-01	1.437241817718276637e-01	1.554209556199095399e-01
1.414359974143521548e+01	2.545847953458338919e-01	1.321139488589150868e-01	1.182996034095050442e-01	1.459282943083250739e-01	1.513685007966025231e-01	1.453848975497018248e-01	1.573521040435031659e-01
1.435994038882629376e+01	2.584789269988733151e-01	1.334777113581785135e-01	1.193452003828761321e-01	1.476102223334809227e-01	1.531757251063086689e-01	1.470543103155492193e-01	1.592971398970680907e-01
1.457875345825475577e+01	2.624175622485856452e-01	1.348442458249857756e-01	1.203874860900844279e-01	1.493010055598870955e-01	1.549942002463307322e-01	1.487323389944743834e-01	1.612560614981870810e-01
1.480005771552350602e+01	2.664010388794230688e-01	1.362133805419041277e-01	1.214261961196178574e-01	1.510005649641903702e-01	1.568238836970306804e-01	1.504189009169388802e-01	1.632288664771224806e-01
1.502387199738329926e+01	2.704296959528993960e-01	1.375849411828524993e-01	1.224610623959984795e-01	1.527088199697065329e-01	1.586647318010324381e-01	1.521139118185614869e-01	1.652155517835033616e-01
1.525021521153271920e+01	2.745038738075889495e-01	1.389587508053979625e-01	1.234918131640993372e-01	1.544256884466965740e-01	1.605166997666406803e-01	1.538172858400809473e-01	1.672161136932004133e-01
1.547910633661822644e+01	2.786239140591280639e-01	1.403346298431877581e-01	1.245181729735670012e-01	1.561510867128085567e-01	1.623797416714367614e-01	1.555289355274823704e-01	1.692305478153912079e-01
1.571056442223412297e+01	2.827901596002141971e-01	1.417123960985144371e-01	1.255398626633466297e-01	1.578849295336822167e-01	1.642538104660495601e-01	1.572487718322855277e-01	1.712588490998135926e-01
1.594460858892256816e+01	2.870029546006062637e-01	1.430918647350167827e-01	1.265565993463136363e-01	1.596271301237199014e-01	1.661388579781043207e-01	1.589767041119988511e-01	1.733010118442097625e-01
1.618125802817355918e+01	2.912626445071240244e-01	1.444728482705166517e-01	1.275680963940102330e-01	1.613776001470230981e-01	1.680348349163488797e-01	1.607126401307368280e-01	1.753570297019609869e-01
1.642053200242494881e+01	2.955695760436490849e-01	1.458551565699923447e-01	1.285740634214891098e-01	1.631362497184955795e-01	1.699416908749586674e-01	1.624564860600035965e-01	1.774268956899137384e-01
1.666244984506244720e+01	2.999240972111240078e-01	1.472385968386880906e-01	1.295742062722630150e-01	1.649029874051131384e-01	1.718593743380196215e-01	1.642081464796416590e-01	1.795106021963975285e-01
1.690703096041961473e+01	3.043265572875530345e-01	1.486229736153625580e-01	1.305682270033632353e-01	1.666777202273618808e-01	1.737878326841919008e-01	1.659675243789481003e-01	1.816081409894357013e-01
1.715429482377786385e+01	3.087773068280015298e-01	1.500080887656743134e-01	1.315558238705049343e-01	1.684603536608436924e-01	1.757270121915525118e-01	1.677345211579565620e-01	1.837195032251484617e-01
1.740426098136645194e+01	3.132766976645961488e-01	1.513937414757068056e-01	1.325366913133621538e-01	1.702507916380514574e-01	1.776768580426194011e-01	1.695090366288879991e-01	1.858446794563508309e-01
1.765694905036251328e+01	3.178250829065252803e-01	1.527797282456323791e-01	1.335105199409515886e-01	1.720489365503132251e-01	1.796373143295564856e-01	1.712909690177692179e-01	1.879836596413437810e-01
1.791237871889097732e+01	3.224228169400376043e-01	1.541658428835164241e-01	1.344769965171265791e-01	1.738546892499063246e-01	1.816083240595603721e-01	1.730802149662199751e-01	1.901364331529007412e-01
1.817056974602467534e+01	3.270702554284441455e-01	1.555518764992621650e-01	1.354358039461815155e-01	1.756679490523428422e-01	1.835898291604302068e-01	1.748766695334104948e-01	1.923029887874499189e-01
1.843154196178427284e+01	3.317677553121168854e-01	1.569376174986965300e-01	1.363866212585675974e-01	1.774886137388255181e-01	1.855817704863201301e-01	1.766802261981880451e-01	1.944833147744521873e-01
1.869531526713829095e+01	3.365156748084892069e-01	1.583228515777979073e-01	1.373291235967199764e-01	1.793165795588758382e-01	1.875840878236752496e-01	1.784907768613746837e-01	1.966773987859758432e-01
1.896190963400309926e+01	3.413143734120557826e-01	1.597073617170657878e-01	1.382629822009971698e-01	1.811517412331344334e-01	1.895967198973521062e-01	1.803082118482357832e-01	1.988852279464684014e-01
1.923134510524291940e+01	3.461642118943725754e-01	1.610909281760337375e-01	1.391878643957333295e-01	1.829939919563341455e-01	1.916196043769236024e-01	1.821324199111206688e-01	2.011067888427265082e-01
1.950364179466983572e+01	3.510655523040570603e-01	1.624733284879257000e-01	1.401034335754042515e-01	1.848432234004471764e-01	1.936526778831697548e-01	1.839632882322755902e-01	2.033420675340639194e-01
1.977881988704374194e+01	3.560187579667873359e-01	1.638543374544565723e-01	1.410093491909071295e-01	1.866993257180060151e-01	1.956958759947540760e-01	1.858007024268294449e-01	2.055910495626787071e-01
2.005689963807243004e+01	3.610241934853037349e-01	1.652337271407769981e-01	1.419052667359549103e-01	1.885621875455991137e-01	1.977491332550866399e-01	1.876445465459531392e-01	2.078537199642201128e-01
2.033790137441152623e+01	3.660822247394074913e-01	1.666112668705639621e-01	1.427908377335858903e-01	1.904316960075420062e-01	1.998123831793742755e-01	1.894947030801933108e-01	2.101300632785552402e-01
2.062184549366450526e+01	3.711932188859610737e-01	1.679867232212560735e-01	1.436657097227886370e-01	1.923077367197235099e-01	2.018855582618578892e-01	1.913510529629796342e-01	2.124200635607361443e-01
2.090875246438270096e+01	3.763575443588886293e-01	1.693598600194370085e-01	1.445295262452442053e-01	1.941901937936298395e-01	2.039685899832391625e-01	1.932134755743090682e-01	2.147237043921692290e-01
2.119864282606530637e+01	3.815755708691755399e-01	1.707304383363636158e-01	1.453819268321835390e-01	1.960789498405436926e-01	2.060614088182945725e-01	1.950818487446040195e-01	2.170409688919850977e-01
2.149153718915932387e+01	3.868476694048678111e-01	1.720982164836434569e-01	1.462225469913643050e-01	1.979738859759225811e-01	2.081639442436800658e-01	1.969560487587483644e-01	2.193718397286117949e-01
2.178745623505964701e+01	3.921742122310736267e-01	1.734629500090591470e-01	1.470510181941639405e-01	1.998748818239543257e-01	2.102761247459249971e-01	1.988359503602992462e-01	2.217162991315507203e-01
2.208642071610901425e+01	3.975555728899622387e-01	1.748243916925421026e-01	1.478669678627923811e-01	2.017818155222917686e-01	2.123978778296167769e-01	2.007214267558776188e-01	2.240743289033559626e-01
2.238845145559801253e+01	4.029921262007642446e-01	1.761822915422947000e-01	1.486700193576233897e-01	2.036945637269660103e-01	2.145291300257764489e-01	2.026123496197352325e-01	2.264459104318176930e-01
2.269356934776507373e+01	4.084842482597713098e-01	1.775363967910626728e-01	1.494597919646455386e-01	2.056130016174798625e-01	2.166698069004256988e-01	2.045085890985014199e-01	2.288310247023499777e-01
2.300179535779651019e+01	4.140323164403371670e-01	1.788864518925578073e-01	1.502359008830337073e-01	2.075370029020818796e-01	2.188198330633467914e-01	2.064100138161089060e-01	2.312296523105846491e-01
2.331315052182642233e+01	4.196367093928756176e-01	1.802321985180304620e-01	1.509979572128407888e-01	2.094664398232201352e-01	2.209791321770336048e-01	2.083164908788980030e-01	2.336417734751691511e-01
2.362765594693681948e+01	4.252978070448627523e-01	1.815733755529953253e-01	1.517455679428114657e-01	2.114011831631792127e-01	2.231476269658381750e-01	2.102278858809034090e-01	2.360673680507729966e-01
2.394533281115754164e+01	4.310159906008357300e-01	1.829097190941073037e-01	1.524783359383171666e-01	2.133411022498974963e-01	2.253252392253092540e-01	2.121440629093194752e-01	2.385064155412990050e-01
2.426620236346628801e+01	4.367916425423931659e-01	1.842409624461909257e-01	1.531958599294139245e-01	2.152860649629679268e-01	2.275118898317256833e-01	2.140648845501483266e-01	2.409588951133030399e-01
2.459028592378859912e+01	4.426251466281947988e-01	1.855668361194218463e-01	1.538977344990225260e-01	2.172359377398211111e-01	2.297074987518248346e-01	2.159902118940286719e-01	2.434247856096210250e-01
2.491760488299789245e+01	4.485168878939620463e-01	1.868870678266633389e-01	1.545835500712332833e-01	2.191905855820933668e-01	2.319119850527270599e-01	2.179199045422487713e-01	2.459040655632053485e-01
2.524818070291537708e+01	4.544672526524767830e-01	1.882013824809549707e-01	1.552528928997332913e-01	2.211498720621767056e-01	2.341252669120542085e-01	2.198538206129397599e-01	2.483967132111686293e-01
2.558203491631017101e+01	4.604766284935830623e-01	1.895095021931579582e-01	1.559053450563599175e-01	2.231136593299560544e-01	2.363472616282473737e-01	2.217918167474555169e-01	2.509027065090392306e-01
2.591918912689922294e+01	4.665454042841860050e-01	1.908111462697540950e-01	1.565404844197783585e-01	2.250818081197298592e-01	2.385778856310796225e-01	2.237337481169343334e-01	2.534220231452249394e-01
2.625966500934733716e+01	4.726739701682520778e-01	1.921060312108007206e-01	1.571578846642845417e-01	2.270541777573168996e-01	2.408170544923667611e-01	2.256794684290455155e-01	2.559546405556880067e-01
2.660348430926716645e+01	4.788627175668090374e-01	1.933938707080429809e-01	1.577571152487359518e-01	2.290306261673500099e-01	2.430646829368770523e-01	2.276288299349223943e-01	2.585005359388317103e-01
2.695066884321921563e+01	4.851120391779458751e-01	1.946743756431811856e-01	1.583377414056066079e-01	2.310110098807557910e-01	2.453206848534385254e-01	2.295816834362791881e-01	2.610596862705978904e-01
2.730124049871185932e+01	4.914223289768134273e-01	1.959472540862970957e-01	1.588993241301719095e-01	2.329951840424222265e-01	2.475849733062463476e-01	2.315378782927155488e-01	2.636320683197770909e-01
2.765522123420126377e+01	4.977939822156227656e-01	1.972122112944364736e-01	1.594414201698191313e-01	2.349830024190537880e-01	2.498574605463688147e-01	2.334972624292065702e-01	2.662176586635310871e-01
2.801263307909150768e+01	5.042273954236471400e-01	1.984689497103516442e-01	1.599635820134876762e-01	2.369743174072155567e-01	2.521380580234554025e-01	2.354596823437811459e-01	2.688164337031296869e-01
2.837349813373450047e+01	5.107229664072210351e-01	1.997171689614014034e-01	1.604653578812371972e-01	2.389689800415655541e-01	2.544266763976436030e-01	2.374249831153873169e-01	2.714283696798998613e-01
2.873783856943000714e+01	5.172810942497401143e-01	2.009565658586115466e-01	1.609462917139459215e-01	2.409668400032771163e-01	2.567232255516683770e-01	2.393930084119463009e-01	2.740534426913903698e-01
2.910567662842563408e+01	5.239021793116613868e-01	2.021868343958942715e-01	1.614059231631377878e-01	2.429677456286507276e-01	2.590276146031725846e-01	2.413636004985947880e-01	2.766916287077504366e-01
2.947703462391687168e+01	5.305866232305037622e-01	2.034076657494295060e-01	1.618437875809415338e-01	2.449715439179174781e-01	2.613397519172213634e-01	2.433366002461177791e-01	2.793429035883249201e-01
2.985193494004699133e+01	5.373348289208459416e-01	2.046187482772049426e-01	1.622594160101786531e-01	2.469780805442311489e-01	2.636595451190161254e-01	2.453118471395691891e-01	2.820072430984630896e-01
3.023040003190717684e+01	5.441472005743291929e-01	2.058197675187195819e-01	1.626523351745843282e-01	2.489871998628548355e-01	2.659869011068157207e-01	2.472891792870849370e-01	2.846846229265465045e-01
3.061245242553644985e+01	5.510241436596561293e-01	2.070104061948495056e-01	1.630220674691607308e-01	2.509987449205382526e-01	2.683217260650597735e-01	2.492684334288865211e-01	2.873750187012329982e-01
3.099811471792167694e+01	5.579660649225901548e-01	2.081903442078733013e-01	1.633681309506604951e-01	2.530125574650861076e-01	2.706639254776948555e-01	2.512494449464738322e-01	2.900784060089159344e-01
3.138740957699758027e+01	5.649733723859563517e-01	2.093592586416642698e-01	1.636900393282056110e-01	2.550284779551229009e-01	2.730134041417091040e-01	2.532320478720133661e-01	2.927947604114048419e-01
3.178035974164675537e+01	5.720464753496415922e-01	2.105168237620433092e-01	1.639873019540384613e-01	2.570463455700481292e-01	2.753700661808690109e-01	2.552160748979158678e-01	2.955240574638221540e-01
3.217698802169957872e+01	5.791857843905924286e-01	2.116627110172971671e-01	1.642594238144072238e-01	2.590659982201871658e-01	2.777338150596634914e-01	2.572013573866080427e-01	2.982662727327189400e-01
3.257731729793434283e+01	5.863917113628180910e-01	2.127965890388609782e-01	1.645059055205853049e-01	2.610872725571365960e-01	2.801045535974550638e-01	2.591877253804983905e-01	3.010213818144117370e-01
3.298137052207718511e+01	5.936646693973893774e-01	2.139181236421666132e-01	1.647262433000278303e-01	2.631100039843054517e-01	2.824821839828373093e-01	2.611750076121362452e-01	3.037893603535383735e-01
3.338917071680207016e+01	6.010050729024373206e-01	2.150269778276542587e-01	1.649199289876593089e-01	2.651340266676492363e-01	2.848666077881984449e-01	2.631630315145641053e-01	3.065701840618327845e-01
3.380074097573083236e+01	6.084133375631549656e-01	2.161228117819533612e-01	1.650864500173028770e-01	2.671591735466039008e-01	2.872577259844961151e-01	2.651516232318679167e-01	3.093638287371243134e-01
3.421610446343317591e+01	6.158898803417971468e-01	2.172052828792274681e-01	1.652252894132412164e-01	2.691852763452137198e-01	2.896554389562372434e-01	2.671406076299195353e-01	3.121702702825548958e-01
3.463528441542658243e+01	6.234351194776783789e-01	2.182740456826872955e-01	1.653359257819176364e-01	2.712121655834569545e-01	2.920596465166686584e-01	2.691298083073171976e-01	3.149894847260200637e-01
3.505830413817646019e+01	6.310494744871762984e-01	2.193287519462715496e-01	1.654178333037730764e-01	2.732396705887700783e-01	2.944702479231773307e-01	2.711190476065218347e-01	3.178214482398328822e-01
3.548518700909604462e+01	6.387333661637287774e-01	2.203690506164949769e-01	1.654704817252213023e-01	2.752676195077686239e-01	2.968871418928995531e-01	2.731081466251901180e-01	3.206661371606090438e-01
3.591595647654641255e+01	6.464872165778353663e-01	2.213945878344659446e-01	1.654933363507638533e-01	2.772958393181680359e-01	2.993102266185414528e-01	2.750969252277053467e-01	3.235235280093775589e-01
3.635063605983650348e+01	6.543114490770570724e-01	2.224050069380722472e-01	1.654858580352419617e-01	2.793241558409025327e-01	3.017393997844098341e-01	2.770852020569060103e-01	3.263935975119137134e-01
3.678924934922311252e+01	6.622064882860160262e-01	2.233999484643367783e-01	1.654475031762294157e-01	2.813523937524441410e-01	3.041745585826545750e-01	2.790727945460124149e-01	3.292763226192968462e-01
3.723182000591090457e+01	6.701727601063962592e-01	2.243790501519438430e-01	1.653777237065654493e-01	2.833803765973221811e-01	3.066155997297239644e-01	2.810595189307535380e-01	3.321716805286944463e-01
3.767837176205230776e+01	6.782106917169414828e-01	2.253419469439346123e-01	1.652759670870271869e-01	2.854079268008420378e-01	3.090624194830302041e-01	2.830451902616912818e-01	3.350796487043692373e-01
3.812892842074769106e+01	6.863207115734584196e-01	2.262882709905751355e-01	1.651416762991434473e-01	2.874348656820068237e-01	3.115149136578306277e-01	2.850296224167464532e-01	3.380002048989146912e-01
3.858351385604525774e+01	6.945032494088146935e-01	2.272176516523949086e-01	1.649742898381508782e-01	2.894610134666390500e-01	3.139729776443200282e-01	2.870126281139245283e-01	3.409333271747156391e-01
3.904215201294104531e+01	7.027587362329388299e-01	2.281297155033972235e-01	1.647732417060898402e-01	2.914861893007045790e-01	3.164365064249378690e-01	2.889940189242408697e-01	3.438789939256349237e-01
3.950486690737895401e+01	7.110876043328212548e-01	2.290240863344432110e-01	1.645379614050458406e-01	2.935102112638405258e-01	3.189053945918901012e-01	2.909736052848503896e-01	3.468371838989298128e-01
3.997168262625075386e+01	7.194902872725135179e-01	2.299003851568073853e-01	1.642678739305306335e-01	2.955328963830839983e-01	3.213795363648849213e-01	2.929511965123756667e-01	3.498078762173942313e-01
4.044262332739599231e+01	7.279672198931278482e-01	2.307582302059077439e-01	1.639623997650093146e-01	2.975540606468061178e-01	3.238588256090847439e-01	2.949266008164395103e-01	3.527910504017299220e-01
4.091771323960214346e+01	7.365188383128385974e-01	2.315972369452087565e-01	1.636209548715688578e-01	2.995735190188486552e-01	3.263431558532731702e-01	2.968996253133996399e-01	3.557866863931467560e-01
4.139697666260450859e+01	7.451455799268811298e-01	2.324170180703000466e-01	1.632429506877337011e-01	3.015910854528663920e-01	3.288324203082394481e-01	2.988700760402867029e-01	3.587947645761921378e-01
4.188043796708623745e+01	7.538478834075522661e-01	2.332171835131487125e-01	1.628277941194238576e-01	3.036065729068736507e-01	3.313265118853782054e-01	3.008377579689459624e-01	3.618152658018103929e-01
4.236812159467834249e+01	7.626261887042100618e-01	2.339973404465281459e-01	1.623748875350599918e-01	3.056197933579963277e-01	3.338253232155078409e-01	3.028024750203837101e-01	3.648481714106320273e-01
4.286005205795970596e+01	7.714809370432746949e-01	2.347570932886206829e-01	1.618836287598119372e-01	3.076305578174294286e-01	3.363287466679051874e-01	3.047640300793170165e-01	3.678934632564934137e-01
4.335625394045696623e+01	7.804125709282253576e-01	2.354960437077987800e-01	1.613534110699964552e-01	3.096386763456012159e-01	3.388366743695587768e-01	3.067222250089295388e-01	3.709511237301880704e-01
4.385675189664472384e+01	7.894215341396050301e-01	2.362137906275824095e-01	1.607836231876195732e-01	3.116439580675453014e-01	3.413489982246425969e-01	3.086768606658341629e-01	3.740211357834509198e-01
4.436157065194537807e+01	7.985082717350168169e-01	2.369099302317725919e-01	1.601736492750667484e-01	3.136462111884782966e-01	3.438656099342058958e-01	3.106277369152395385e-01	3.771034829531723087e-01
4.487073500272919091e+01	8.076732300491253902e-01	2.375840559697635357e-01	1.595228689299411917e-01	3.156452430095859629e-01	3.463864010160853657e-01	3.125746526463245578e-01	3.801981493858461181e-01
4.538426981631427992e+01	8.169168566936569897e-01	2.382357585620327456e-01	1.588306571800483236e-01	3.176408599440173064e-01	3.489112628250344850e-01	3.145174057878187823e-01	3.833051198622501321e-01
4.590220003096663959e+01	8.262396005573995339e-01	2.388646260058104598e-01	1.580963844785322758e-01	3.196328675330885605e-01	3.514400865730773482e-01	3.164557933237928666e-01	3.864243798223617743e-01
4.642455065590001340e+01	8.356419118062002882e-01	2.394702435809253904e-01	1.573194166991572773e-01	3.216210704626935035e-01	3.539727633500779902e-01	3.183896113096520986e-01	3.895559153905038818e-01
4.695134677127610701e+01	8.451242418829699732e-01	2.400521938558351775e-01	1.564991151317427776e-01	3.236052725799276053e-01	3.565091841445376941e-01	3.203186548883449891e-01	3.926997134007304546e-01
4.748261352820443193e+01	8.546870435076797667e-01	2.406100566938312035e-01	1.556348364777445648e-01	3.255852769099178423e-01	3.590492398646086269e-01	3.222427183067747003e-01	3.958557614224426091e-01
4.801837614874235527e+01	8.643307706773623034e-01	2.411434092594278156e-01	1.547259328459891781e-01	3.275608856728664531e-01	3.615928213593327389e-01	3.241615949324231916e-01	3.990240477862421753e-01
4.855865992589510682e+01	8.740558786661118962e-01	2.416518260249309880e-01	1.537717517485584773e-01	3.295319003013035819e-01	3.641398194401029853e-01	3.260750772701849209e-01	4.022045616100211607e-01
4.910349022361575066e+01	8.838628240250834267e-01	2.421348787771878397e-01	1.527716360968236209e-01	3.314981214575519752e-01	3.666901249023470921e-01	3.279829569794082134e-01	4.053972928252858043e-01
4.965289247680524198e+01	8.937520645824943433e-01	2.425921366245195332e-01	1.517249241976345586e-01	3.334593490514043967e-01	3.692436285474360869e-01	3.298850248911519567e-01	4.086022322037202170e-01
5.020689219131228498e+01	9.037240594436212193e-01	2.430231660038353891e-01	1.506309497496585992e-01	3.354153822580122069e-01	3.718002212048164834e-01	3.317810710256489104e-01	4.118193713839841119e-01
5.076551494393355313e+01	9.137792689908039723e-01	2.434275306879297995e-01	1.494890418398724663e-01	3.373660195359871050e-01	3.743597937543669540e-01	3.336708846099829540e-01	4.150487028987508431e-01
5.132878638241350444e+01	9.239181548834430879e-01	2.438047917929628827e-01	1.482985249402087313e-01	3.393110586457170341e-01	3.769222371489805434e-01	3.355542540959792208e-01	4.182902202019820326e-01
5.189673222544448095e+01	9.341411800580006197e-01	2.441545077861243251e-01	1.470587189043542353e-01	3.412502966678944150e-01	3.794874424373727018e-01	3.374309671783039533e-01	4.215439176964414503e-01
5.246937826266665894e+01	9.444488087279998556e-01	2.444762344934819087e-01	1.457689389647039147e-01	3.431835300222597640e-01	3.820553007871140827e-01	3.393008108127806843e-01	4.248097907614475366e-01
5.304675035466809163e+01	9.548415063840256511e-01	2.447695251080124201e-01	1.444284957294669214e-01	3.451105544865579189e-01	3.846257035078901043e-01	3.411635712349156968e-01	4.280878357808643453e-01
5.362887443298460965e+01	9.653197397937229862e-01	2.450339301978228801e-01	1.430366951799325048e-01	3.470311652157132554e-01	3.871985420749897711e-01	3.430190339786431397e-01	4.313780501713364579e-01
5.421577650009997029e+01	9.758839770017995185e-01	2.452689977145497413e-01	1.415928386678841633e-01	3.489451567612154581e-01	3.897737081530180947e-01	3.448669838952782563e-01	4.346804324107578221e-01
5.480748262944575799e+01	9.865346873300236963e-01	2.454742730019509045e-01	1.400962229131763603e-01	3.508523230907253376e-01	3.923510936198391641e-01	3.467072051726901027e-01	4.379949820669882254e-01
5.540401896540141280e+01	9.972723413772254242e-01	2.456492988046793391e-01	1.385461400014636468e-01	3.527524576078949203e-01	3.949305905907460890e-01	3.485394813546868198e-01	4.413216998268053581e-01
5.600541172329422324e+01	1.008097411019295953e+00	2.457936152772460803e-01	1.369418773820874624e-01	3.546453531724045871e-01	3.975120914428598717e-01	3.503635953606175080e-01	4.446605875251022910e-01
5.661168718939935474e+01	1.019010369409188321e+00	2.459067599931697712e-01	1.352827178661209495e-01	3.565308021202187039e-01	4.000954888397583176e-01	3.521793295051910411e-01	4.480116481743257051e-01
5.722287172093973595e+01	1.030011690976915251e+00	2.459882679543137496e-01	1.335679396245702810e-01	3.584085962840571349e-01	4.026806757563326511e-01	3.539864655185091524e-01	4.513748859941560942e-01
5.783899174608623639e+01	1.041101851429552250e+00	2.460376716004094577e-01	1.317968161867333898e-01	3.602785270140856366e-01	4.052675455038747820e-01	3.557847845663179576e-01	4.547503064414315510e-01
5.846007376395755983e+01	1.052281327751236173e+00	2.460545008187740579e-01	1.299686164387209020e-01	3.621403851988271860e-01	4.078559917553982173e-01	3.575740672704790790e-01	4.581379162403174110e-01
5.908614434462023723e+01	1.063550598203164332e+00	2.460382829542079319e-01	1.280826046221294479e-01	3.639939612862864160e-01	4.104459085711823496e-01	3.593540937296520466e-01	4.615377234127128192e-01
5.971723012908866224e+01	1.074910142323595830e+00	2.459885428190922430e-01	1.261380403328823951e-01	3.658390453053019797e-01	4.130371904245579429e-01	3.611246435402037935e-01	4.649497373089119256e-01
6.035335782932513382e+01	1.086360440927852222e+00	2.459048027036669637e-01	1.241341785202231401e-01	3.676754268871108011e-01	4.156297322279152717e-01	3.628854958173300393e-01	4.683739686385006151e-01
6.099455422823967154e+01	1.097901976108314193e+00	2.457865823865055255e-01	1.220702694858737253e-01	3.695028952871373118e-01	4.182234293589502938e-01	3.646364292163981613e-01	4.718104295015024263e-01
6.164084617969025004e+01	1.109535231234424657e+00	2.456333991451755405e-01	1.199455588833496927e-01	3.713212394070013467e-01	4.208181776871399715e-01	3.663772219545096687e-01	4.752591334197702744e-01
6.229226060848267821e+01	1.121260690952688321e+00	2.454447677670954231e-01	1.177592877174408886e-01	3.731302478167498049e-01	4.234138736004538495e-01	3.681076518322836111e-01	4.787200953686240323e-01
6.294882451037061344e+01	1.133078841186671015e+00	2.452202005605788604e-01	1.155106923438504463e-01	3.749297087773072468e-01	4.260104140322967803e-01	3.698274962558593670e-01	4.821933318087341380e-01
6.361056495205554739e+01	1.144990169136999913e+00	2.449592073660721847e-01	1.131990044689957786e-01	3.767194102631485908e-01	4.286076964886849638e-01	3.715365322591189789e-01	4.856788607182508932e-01
6.427750907118688417e+01	1.156995163281363759e+00	2.446612955675855072e-01	1.108234511499740643e-01	3.784991399851969640e-01	4.312056190756593521e-01	3.732345365261341974e-01	4.891767016251844513e-01
6.494968407636174845e+01	1.169094313374511529e+00	2.443259701043158372e-01	1.083832547946892710e-01	3.802686854139424311e-01	4.338040805269309796e-01	3.749212854138325168e-01	4.926868756400294980e-01
6.562711724712522710e+01	1.181288110448253992e+00	2.439527334824608817e-01	1.058776331621393146e-01	3.820278338027823239e-01	4.364029802317611617e-01	3.765965549748848118e-01	4.962094054886374561e-01
6.630983593397023412e+01	1.193577046811464148e+00	2.435410857872335466e-01	1.033057993628758581e-01	3.837763722115911103e-01	4.390022182630821113e-01	3.782601209808206244e-01	4.997443155453437647e-01
6.699786755833754626e+01	1.205961616050075902e+00	2.430905246950621768e-01	1.006669618596165439e-01	3.855140875305078096e-01	4.416016954058463728e-01	3.799117589453586685e-01	5.032916318663341881e-01
6.769123961261574607e+01	1.218442313027083390e+00	2.426005454859913590e-01	9.796032446803064342e-02	3.872407665039519498e-01	4.442013131856185626e-01	3.815512441479674832e-01	5.068513822232696420e-01
6.838997966014132146e+01	1.231019633882543651e+00	2.420706410562744326e-01	9.518508635768557768e-02	3.889561957548633986e-01	4.468009738974006995e-01	3.831783516576462989e-01	5.104235961371549335e-01
6.909411533519862303e+01	1.243694076033575069e+00	2.415003019311643684e-01	9.234044205315967979e-02	3.906601618091690153e-01	4.494005806346970111e-01	3.847928563569322225e-01	5.140083049124617443e-01
6.980367434301972196e+01	1.256466138174354930e+00	2.408890162778960786e-01	8.942558143532074177e-02	3.923524511204712906e-01	4.520000373188136078e-01	3.863945329661288564e-01	5.176055416714984148e-01
7.051868445978468003e+01	1.269336320276124308e+00	2.402362699188702322e-01	8.643968974277140005e-02	3.940328500949692447e-01	4.545992487284002959e-01	3.879831560677649560e-01	5.212153413890356912e-01
7.123917353262136487e+01	1.282305123587184736e+00	2.395415463450296933e-01	8.338194757345877839e-02	3.957011451166005389e-01	4.571981205292270367e-01	3.895585001312745210e-01	5.248377409271794969e-01
7.196516947960550681e+01	1.295373050632899092e+00	2.388043267294335803e-01	8.025153088645424482e-02	3.973571225724130129e-01	4.597965593042011023e-01	3.911203395379038716e-01	5.284727790704981665e-01
7.269670028976065623e+01	1.308540605215691821e+00	2.380240899410328015e-01	7.704761100389942441e-02	3.990005688781659288e-01	4.623944725836249825e-01	3.926684486058472645e-01	5.321204965614028115e-01
7.343379402305831150e+01	1.321808292415049602e+00	2.372003125586352457e-01	7.376935461311723286e-02	4.006312705041533695e-01	4.649917688756902145e-01	3.942026016156046087e-01	5.357809361357758204e-01
7.417647881041762048e+01	1.335176618587517128e+00	2.363324688850791389e-01	7.041592376889661831e-02	4.022490140012616733e-01	4.675883576972149624e-01	3.957225728355709959e-01	5.394541425588589290e-01
7.492478285370577851e+01	1.348646091366703992e+00	2.354200309615989695e-01	6.698647589594293461e-02	4.038535860272550182e-01	4.701841496046229030e-01	3.972281365478533832e-01	5.431401626613924227e-01
7.567873442573774412e+01	1.362217219663279355e+00	2.344624685823889776e-01	6.348016379149362676e-02	4.054447733732842174e-01	4.727790562251568685e-01	3.987190670743098186e-01	5.468390453760039183e-01
7.643836187027636697e+01	1.375890513664974613e+00	2.334592493093739507e-01	5.989613562811337000e-02	4.070223629906346563e-01	4.753729902883435665e-01	4.001951388028260337e-01	5.505508417738609328e-01
7.720369360203230258e+01	1.389666484836581395e+00	2.324098384871720047e-01	5.623353495664810270e-02	4.085861420176958303e-01	4.779658656576906695e-01	4.016561262138126365e-01	5.542756051015685914e-01
7.797475810666412599e+01	1.403545645919954232e+00	2.313136992582592588e-01	5.249150070935434259e-02	4.101358978071640293e-01	4.805575973626310948e-01	4.031018039069346193e-01	5.580133908183274594e-01
7.875158394077814705e+01	1.417528510934006558e+00	2.301702925783427056e-01	4.866916720320454970e-02	4.116714179534810558e-01	4.831481016307124232e-01	4.045319466280745679e-01	5.617642566333501675e-01
7.953419973192863779e+01	1.431615595174715594e+00	2.289790772319224843e-01	4.476566414335093197e-02	4.131924903204938770e-01	4.857372959200219054e-01	4.059463292965178605e-01	5.655282625435260613e-01
8.032263417861767607e+01	1.445807415215118130e+00	2.277395098480637925e-01	4.078011662677272220e-02	4.146989030693548628e-01	4.883250989518613805e-01	4.073447270323745095e-01	5.693054708713483070e-01
8.111691605029520247e+01	1.460104488905313636e+00	2.264510449163692485e-01	3.671164514608903778e-02	4.161904446866496743e-01	4.909114307436635571e-01	4.087269151842297110e-01	5.730959463030974588e-01
8.191707418735900603e+01	1.474507335372462258e+00	2.251131348031524260e-01	3.255936559354586507e-02	4.176669040127590216e-01	4.934962126421528206e-01	4.100926693570258741e-01	5.768997559272796005e-01
8.272313750115476694e+01	1.489016475020785713e+00	2.237252297678144208e-01	2.832238926517561747e-02	4.191280702704532346e-01	4.960793673567506223e-01	4.114417654401765767e-01	5.807169692733247235e-01
8.353513497397587173e+01	1.503632429531565728e+00	2.222867779794239496e-01	2.399982286513022839e-02	4.205737330937179275e-01	4.986608189932255630e-01	4.127739796359105595e-01	5.845476583505406776e-01
8.435309565906372598e+01	1.518355721863146934e+00	2.207972255335023393e-01	1.959076851018676235e-02	4.220036825568179162e-01	5.012404930875912212e-01	4.140890884878526967e-01	5.883918976873298012e-01
8.517704868060749845e+01	1.533186876250935082e+00	2.192560164690080526e-01	1.509432373442677958e-02	4.234177092035892875e-01	5.038183166402452340e-01	4.153868689098317302e-01	5.922497643706585713e-01
8.600702323374426328e+01	1.548126418207396604e+00	2.176625927855313780e-01	1.050958149409188941e-02	4.248156040769708874e-01	5.063942181503595652e-01	4.166670982149271452e-01	5.961213380857920408e-01
8.684304858455890042e+01	1.563174874522060165e+00	2.160163944606915687e-01	5.835630172613946211e-03	4.261971587487691782e-01	5.089681276505161334e-01	4.179295541447468065e-01	6.000067011562856267e-01
8.768515407008413831e+01	1.578332773261514443e+00	2.143168594677354044e-01	1.071553585815536317e-03	4.275621653496550767e-01	5.115399767415851340e-01	4.191740148989358539e-01	6.039059385842343586e-01
8.853336909830065338e+01	1.593600643769411906e+00	2.125634237933475001e-01	-3.783569012706721173e-03	4.289104165994019890e-01	5.141096986278580472e-01	4.204002591649272924e-01	6.078191380907888020e-01
8.938772314813678577e+01	1.608979016666461925e+00	2.107555214556632583e-01	-8.730662926027889931e-03	4.302417058373546044e-01	5.166772281524220078e-01	4.216080661479192915e-01	6.117463901569245577e-01
9.024824576946888044e+01	1.624468423850439880e+00	2.088925845224882671e-01	-1.377065800816262668e-02	4.315558270531391627e-01	5.192425018327878616e-01	4.227972156010949001e-01	6.156877880644807677e-01
9.111496658312108821e+01	1.640069398496179387e+00	2.069740431297234506e-01	-1.890448865815846924e-02	4.328525749176051485e-01	5.218054578967614709e-01	4.239674878560710791e-01	6.196434279374517518e-01
9.198791528086540836e+01	1.655782475055577407e+00	2.049993255000013004e-01	-2.413309381400586054e-02	4.341317448140086799e-01	5.243660363185692619e-01	4.251186638535891515e-01	6.236134087835494277e-01
9.286712162542171711e+01	1.671608189257590915e+00	2.029678579615253886e-01	-2.945741694638013414e-02	4.353931328694307101e-01	5.269241788552287975e-01	4.262505251744373447e-01	6.275978325360201948e-01
9.375261545045773914e+01	1.687547078108239340e+00	2.008790649671170769e-01	-3.487840605219844070e-02	4.366365359864325946e-01	5.294798290831702614e-01	4.273628540706108647e-01	6.315968040957296026e-01
9.464442666058894815e+01	1.703599679890601015e+00	1.987323691134804393e-01	-4.039701364799634653e-02	4.378617518749574611e-01	5.320329324351132927e-01	4.284554334967156097e-01	6.356104313735111422e-01
9.554258523137880843e+01	1.719766534164818506e+00	1.965271911606598643e-01	-4.601419676313708157e-02	4.390685790844567893e-01	5.345834362371858495e-01	4.295280471415985901e-01	6.396388253327729423e-01
9.644712120933856170e+01	1.736048181768094167e+00	1.942629500517168706e-01	-5.173091693283300013e-02	4.402568170362665123e-01	5.371312897462965363e-01	4.305804794602206553e-01	6.436821000323723618e-01
9.735806471192732658e+01	1.752445164814691925e+00	1.919390629326194475e-01	-5.754814019098421218e-02	4.414262660562230933e-01	5.396764441877667240e-01	4.316125157057758566e-01	6.477403726697575914e-01
9.827544592755208441e+01	1.768958026695937491e+00	1.895549451723315959e-01	-6.346683706284829418e-02	4.425767274075114721e-01	5.422188527932010338e-01	4.326239419620349080e-01	6.518137636243668265e-01
9.919929511556766499e+01	1.785587312080217925e+00	1.871100103831179196e-01	-6.948798255752398900e-02	4.437080033237595922e-01	5.447584708386181696e-01	4.336145451759375602e-01	6.559023965012988899e-01
1.001296426062766614e+02	1.802333566912979856e+00	1.846036704410628226e-01	-7.561255616024822879e-02	4.448198970423739018e-01	5.472952556828354354e-01	4.345841131904242260e-01	6.600063981752466447e-01
1.010665188009296145e+02	1.819197338416733256e+00	1.820353355067916290e-01	-8.184154182452743620e-02	4.459122128381106664e-01	5.498291668060985016e-01	4.355324347775013094e-01	6.641258988346958603e-01
1.020099541717249139e+02	1.836179175091048332e+00	1.794044140464116088e-01	-8.817592796407143496e-02	4.469847560568946387e-01	5.523601658489732946e-01	4.364592996715537243e-01	6.682610320263929760e-01
1.029599792618087690e+02	1.853279626712557748e+00	1.767103128526600897e-01	-9.461670744455613624e-02	4.480373331498763156e-01	5.548882166514854664e-01	4.373644986028939474e-01	6.724119347000772073e-01
1.039166246852752380e+02	1.870499244334954181e+00	1.739524370662643427e-01	-1.011648775752016782e-01	4.490697517077305578e-01	5.574132852925145487e-01	4.382478233315518779e-01	6.765787472534771085e-01
1.048799211271663268e+02	1.887838580288993873e+00	1.711301901975182393e-01	-1.078214401001639511e-01	4.500818204952006241e-01	5.599353401294461241e-01	4.391090666813088350e-01	6.807616135775833577e-01
1.058498993434716766e+02	1.905298188182490193e+00	1.682429741480668817e-01	-1.145874011897494715e-01	4.510733494858832349e-01	5.624543518380749063e-01	4.399480225739714756e-01	6.849606811021781150e-01
1.068265901611289763e+02	1.922878622900321410e+00	1.652901892329066424e-01	-1.214637714314435457e-01	4.520441498972570527e-01	5.649702934527642828e-01	4.407644860638872397e-01	6.891761008416414924e-01
1.078100244780236920e+02	1.940580440604426471e+00	1.622712342026004506e-01	-1.284515658207553701e-01	4.529940342259558550e-01	5.674831404068632068e-01	4.415582533727042680e-01	6.934080274410219236e-01
1.088002332629891526e+02	1.958404198733804780e+00	1.591855062657023256e-01	-1.355518037518793351e-01	4.539228162832839586e-01	5.699928705733738887e-01	4.423291219243717376e-01	6.976566192223763174e-01
1.097972475558065355e+02	1.976350456004517531e+00	1.560324011114025688e-01	-1.427655090081725586e-01	4.548303112309777241e-01	5.724994643058826105e-01	4.430768903803855019e-01	7.019220382313796636e-01
1.108010984672048806e+02	1.994419772409687708e+00	1.528113129323833141e-01	-1.500937097524458752e-01	4.557163356172127533e-01	5.750029044797428934e-01	4.438013586752783679e-01	7.062044502842073079e-01
1.118118171788611193e+02	2.012612709219500307e+00	1.495216344478892678e-01	-1.575374385170739411e-01	4.565807074128522269e-01	5.775031765335141287e-01	4.445023280523487386e-01	7.105040250146796854e-01
1.128294349433998747e+02	2.030929828981197893e+00	1.461627569270156080e-01	-1.650977321939126330e-01	4.574232460479440987e-01	5.800002685106619982e-01	4.451796010996397213e-01	7.148209359216841641e-01
1.138539830843937750e+02	2.049371695519087933e+00	1.427340702122139593e-01	-1.727756320240387278e-01	4.582437724484664243e-01	5.824941711015162449e-01	4.458329817861635957e-01	7.191553604168688940e-01
1.148854929963632685e+02	2.067938873934538790e+00	1.392349627430044257e-01	-1.805721835873009828e-01	4.590421090733097786e-01	5.849848776854785770e-01	4.464622754983602060e-01	7.235074798725967815e-01
1.159239961447766234e+02	2.086631930605979068e+00	1.356648215799211854e-01	-1.884884367916774828e-01	4.598180799515198536e-01	5.874723843735039086e-01	4.470672890768198626e-01	7.278774796701880101e-01
1.169695240660499991e+02	2.105451433188899824e+00	1.320230324286583157e-01	-1.965254458624581257e-01	4.605715107197747571e-01	5.899566900508259604e-01	4.476478308532330086e-01	7.322655492484186901e-01
1.180221083675474318e+02	2.124397950615854125e+00	1.283089796644426295e-01	-2.046842693312314609e-01	4.613022286601164978e-01	5.924377964199490920e-01	4.482037106875982335e-01	7.366718821522999505e-01
1.190817807275806501e+02	2.143472053096451724e+00	1.245220463566220070e-01	-2.129659700246843423e-01	4.620100627379281621e-01	5.949157080439001488e-01	4.487347400056719282e-01	7.410966760821283694e-01
1.201485728954094014e+02	2.162674312117368824e+00	1.206616142934697072e-01	-2.213716150532195615e-01	4.626948436401587261e-01	5.973904323897367696e-01	4.492407318366660740e-01	7.455401329428075208e-01
1.212225166912412107e+02	2.182005300442341866e+00	1.167270640072115423e-01	-2.299022757993766375e-01	4.633564038138001662e-01	5.998619798723209273e-01	4.497215008511946110e-01	7.500024588934470771e-01
1.223036440062315080e+02	2.201465592112167080e+00	1.127177747992677698e-01	-2.385590279060711416e-01	4.639945775046067089e-01	6.023303638983474873e-01	4.501768633994645552e-01	7.544838643972304748e-01
1.233919868024835154e+02	2.221055762444703152e+00	1.086331247657140037e-01	-2.473429512646407591e-01	4.646092007960685444e-01	6.047956009106376651e-01	4.506066375497166376e-01	7.589845642715585816e-01
1.244875771130483884e+02	2.240776388034871225e+00	1.044724908229645727e-01	-2.562551300027039458e-01	4.652001116486335630e-01	6.072577104326926101e-01	4.510106431269153004e-01	7.635047777384698087e-01
1.255904470419249606e+02	2.260628046754649567e+00	1.002352487336761466e-01	-2.652966524718267660e-01	4.657671499391790593e-01	6.097167151135090002e-01	4.513887017516865496e-01	7.680447284753313397e-01
1.267006287640600988e+02	2.280611317753082012e+00	9.592077313286699602e-02	-2.744686112350000484e-01	4.663101575007337907e-01	6.121726407726577612e-01	4.517406368795047755e-01	7.726046446658105804e-01
1.278181545253484472e+02	2.300726781456272185e+00	9.152843755425829619e-02	-2.837721030539319123e-01	4.668289781624482826e-01	6.146255164456205788e-01	4.520662738401269864e-01	7.771847590511145043e-01
1.289430566426325129e+02	2.320975019567385278e+00	8.705761445684402633e-02	-2.932082288761352906e-01	4.673234577898235931e-01	6.170753744293997478e-01	4.523654398772846696e-01	7.817853089815151035e-01
1.300753675037026369e+02	2.341356615066647606e+00	8.250767525166929905e-02	-3.027780938218411211e-01	4.677934443251799412e-01	6.195222503283760451e-01	4.526379641886128513e-01	7.864065364681391834e-01
1.312151195672970800e+02	2.361872152211347498e+00	7.787799032884049066e-02	-3.124828071707079213e-01	4.682387878283886806e-01	6.219661831004450470e-01	4.528836779658436118e-01	7.910486882350467042e-01
1.323623453631018094e+02	2.382522216535832627e+00	7.316792908475280854e-02	-3.223234823483421829e-01	4.686593405178478000e-01	6.244072151034081308e-01	4.531024144352402416e-01	7.957120157715757980e-01
1.335170774917507686e+02	2.403307394851514012e+00	6.837685994954154078e-02	-3.323012369126318033e-01	4.690549568117144408e-01	6.268453921416295982e-01	4.532940088982875260e-01	8.003967753849720035e-01
1.346793486248257352e+02	2.424228275246863351e+00	6.350415041475389322e-02	-3.424171925398795668e-01	4.694254933693878251e-01	6.292807635129611388e-01	4.534582987726316627e-01	8.051032282532906148e-01
1.358491915048562930e+02	2.445285447087413022e+00	5.854916706124913689e-02	-3.526724750107487205e-01	4.697708091332469804e-01	6.317133820559269752e-01	4.535951236332730341e-01	8.098316404785810274e-01
1.370266389453199167e+02	2.466479501015758746e+00	5.351127558731878092e-02	-3.630682141960069331e-01	4.700907653706444811e-01	6.341433041971824558e-01	4.537043252540154392e-01	8.145822831403493058e-01
1.382117238306419154e+02	2.487811028951554260e+00	4.838984083702598665e-02	-3.736055440420923413e-01	4.703852257161443284e-01	6.365705899992237793e-01	4.537857476491560793e-01	8.193554323492917568e-01
1.394044791161955175e+02	2.509280624091519307e+00	4.318422682877826740e-02	-3.842856025564697076e-01	4.706540562140262285e-01	6.389953032083806050e-01	4.538392371154423288e-01	8.241513693013189368e-01
1.406049378283016438e+02	2.530888880909429428e+00	3.789379678411933239e-02	-3.951095317927975081e-01	4.708971253610366170e-01	6.414175113030619046e-01	4.538646422742735886e-01	8.289703803318502207e-01
1.418131330642291630e+02	2.552636395156124838e+00	3.251791315674563282e-02	-4.060784778359043390e-01	4.711143041493960348e-01	6.438372855422767049e-01	4.538618141141596563e-01	8.338127569703940312e-01
1.430290979921948349e+02	2.574523763859507319e+00	2.705593766175115947e-02	-4.171935907865640947e-01	4.713054661100664067e-01	6.462547010144187309e-01	4.538306060334325598e-01	8.386787959954049576e-01
1.442528658513632251e+02	2.596551585324538003e+00	2.150723130509049966e-02	-4.284560247460817428e-01	4.714704873562627907e-01	6.486698366863149490e-01	4.537708738832111344e-01	8.435687994894189856e-01
1.454844699518467621e+02	2.618720459133241363e+00	1.587115441328069282e-02	-4.398669378006761499e-01	4.716092466272375772e-01	6.510827754525516653e-01	4.536824760106255572e-01	8.484830748944776069e-01
1.467239436747057653e+02	2.641030986144703885e+00	1.014706666331721858e-02	-4.514274920056705054e-01	4.717216253323044950e-01	6.534936041850596400e-01	4.535652733022925709e-01	8.534219350678268201e-01
1.479713204719482462e+02	2.663483768495068293e+00	4.334327112818300506e-03	-4.631388533694907883e-01	4.718075075951274067e-01	6.559024137829663204e-01	4.534191292280411179e-01	8.583856983378914673e-01
1.492266338665301930e+02	2.686079409597543322e+00	-1.567705769594795193e-03	-4.750021918374577323e-01	4.718667802982686177e-01	6.583092992227298490e-01	4.532439098849094794e-01	8.633746885605503296e-01
1.504899174523555132e+02	2.708818514142399270e+00	-7.559674073698260770e-03	-4.870186812753872774e-01	4.718993331279907610e-01	6.607143596085301995e-01	4.530394840413841662e-01	8.683892351756762329e-01
1.517612048942758349e+02	2.731701688096964897e+00	-1.364222041684297511e-02	-4.991894994529966212e-01	4.719050586193107022e-01	6.631176982229294303e-01	4.528057231818975459e-01	8.734296732639615923e-01
1.530405299280906775e+02	2.754729538705631864e+00	-1.981598791288752270e-02	-5.115158280271020486e-01	4.718838522013275028e-01	6.655194225778131578e-01	4.525425015515907035e-01	8.784963436040357232e-01
1.543279263605475364e+02	2.777902674489855617e+00	-2.608162014092204120e-02	-5.239988525246321860e-01	4.718356122427880828e-01	6.679196444655872700e-01	4.522496962013210497e-01	8.835895927298536012e-01
1.556234280693414576e+02	2.801221705248146510e+00	-3.243976111374832078e-02	-5.366397623254274274e-01	4.717602400979303834e-01	6.703184800106583019e-01	4.519271870329393814e-01	8.887097729883773889e-01
1.569270690031156050e+02	2.824687242056080905e+00	-3.889105524614296788e-02	-5.494397506448571722e-01	4.716576401525717221e-01	6.727160497211752688e-01	4.515748568448152422e-01	8.938572425975350733e-01
1.582388831814609489e+02	2.848299897266297176e+00	-4.543614732287505620e-02	-5.624000145162185715e-01	4.715277198704688755e-01	6.751124785410524964e-01	4.511925913776312913e-01	8.990323657044739791e-01
1.595589046949162366e+02	2.872060284508492156e+00	-5.207568246651862742e-02	-5.755217547729589711e-01	4.713703898399221326e-01	6.775078959022484693e-01	4.507802793604178127e-01	9.042355124440789593e-01
1.608871677049681068e+02	2.895969018689426022e+00	-5.881030610500966038e-02	-5.888061760306745329e-01	4.711855638206552399e-01	6.799024357773336691e-01	4.503378125568688328e-01	9.094670589977982278e-01
1.622237064440511460e+02	2.920026715992920963e+00	-6.564066393898565499e-02	-6.022544866689217846e-01	4.709731587909509742e-01	6.822962367323253119e-01	4.498650858119062623e-01	9.147273876527445280e-01
1.635685552155475193e+02	2.944233993879855404e+00	-7.256740190889376940e-02	-6.158678988128272191e-01	4.707330949950396803e-01	6.846894419797858733e-01	4.493619970984968903e-01	9.200168868610746342e-01
1.649217483937875102e+02	2.968591471088175116e+00	-7.959116616187611459e-02	-6.296476283145039377e-01	4.704652959907516530e-01	6.870821994321986148e-01	4.488284475647356109e-01	9.253359512996619518e-01
1.662833204240491511e+02	2.993099767632884767e+00	-8.671260301839629758e-02	-6.435948947342394755e-01	4.701696886974468526e-01	6.894746617556319901e-01	4.482643415811999321e-01	9.306849819300642146e-01
1.676533058225583375e+02	3.017759504806050153e+00	-9.393235893866448694e-02	-6.577109213215139860e-01	4.698462034441854285e-01	6.918669864236558498e-01	4.476695867885477909e-01	9.360643860587634091e-01
1.690317391764887986e+02	3.042571305176798635e+00	-1.012510804888211158e-01	-6.719969349958050397e-01	4.694947740181628637e-01	6.942593357715349800e-01	4.470440941453789341e-01	9.414745773976905818e-01
1.704186551439621837e+02	3.067535792591319588e+00	-1.086694143068730189e-01	-6.864541663271733762e-01	4.691153377134269498e-01	6.966518770507168501e-01	4.463877779763729681e-01	9.469159761250607321e-01
1.718140884540479760e+02	3.092653592172863508e+00	-1.161880070684228466e-01	-7.010838495166776818e-01	4.687078353798315167e-01	6.990447824835669399e-01	4.457005560206657724e-01	9.523890089464676079e-01
1.732180739067633226e+02	3.117925330321739796e+00	-1.238075054521423218e-01	-7.158872223765565534e-01	4.682722114722714379e-01	7.014382293183952788e-01	4.449823494805086876e-01	9.578941091562814814e-01
1.746306463730734322e+02	3.143351634715321641e+00	-1.315285561050259233e-01	-7.308655263102268318e-01	4.678084141001750407e-01	7.038323998847576535e-01	4.442330830701771704e-01	9.634317166993378034e-01
1.760518407948913477e+02	3.168933134308044242e+00	-1.393518056074090072e-01	-7.460200062920725461e-01	4.673163950772545872e-01	7.062274816490217155e-01	4.434526850651436813e-01	9.690022782328997497e-01
1.774816921850779181e+02	3.194670459331402590e+00	-1.472779004377412215e-01	-7.613519108470200303e-01	4.667961099715380313e-01	7.086236672702275197e-01	4.426410873515242428e-01	9.746062471889304080e-01
1.789202356274417980e+02	3.220564241293952357e+00	-1.553074869371448563e-01	-7.768624920299285197e-01	4.662475181556392512e-01	7.110211546561999718e-01	4.417982254757675808e-01	9.802440838366324183e-01
1.803675062767397037e+02	3.246615112981314777e+00	-1.634412112737172740e-01	-7.925530054047562611e-01	4.656705828573217132e-01	7.134201470199645900e-01	4.409240386946330359e-01	9.859162553452965883e-01
1.818235393586758164e+02	3.272823708456164660e+00	-1.716797194066171095e-01	-8.084247100235352201e-01	4.650652712103010566e-01	7.158208529364146200e-01	4.400184700254067272e-01	9.916232358474226238e-01
1.832883701699024925e+02	3.299190663058244599e+00	-1.800236570499028077e-01	-8.244788684051359562e-01	4.644315543053312290e-01	7.182234863992739138e-01	4.390814662964021564e-01	9.973655065021461708e-01


==> FitData/K0points.txt <==
1.388977509691209775e+02	6.500000000000000222e-01	1.294706679583999875e+00	2.099999999999999922e-01
7.707732003816100530e+01	5.000000000000000000e-01	9.364777324920000590e-01	1.600000000000000033e-01
2.376819906969600638e+01	-1.000000000000000056e-01	2.583499898880000645e-01	1.900000000000000022e-01


==> FitData/K1data.txt <==
1.000000000000000397e-20	2.700000000000001142e-22	2.699999999329491641e-22	2.699999999324923670e-22	2.699999999334059142e-22	2.699999999343588640e-22	2.699999999341137499e-22	2.699999999346039781e-22
2.972229491564144963e-09	8.025019627223191618e-11	8.024453606211647561e-11	8.024446204468123626e-11	8.024461007955170203e-11	8.024476449722571987e-11	8.024472477396704865e-11	8.024480422048440402e-11
4.742698904513808623e-08	1.280528704218728163e-09	1.280202704220717010e-09	1.280197986319379757e-09	1.280207422122053850e-09	1.280217264767215522e-09	1.280214732790599102e-09	1.280219796743832148e-09
2.398822738704800249e-07	6.476821394502960493e-09	6.473344633369854044e-09	6.473290966315450589e-09	6.473398300424258327e-09	6.473510262446276474e-09	6.473481460714929468e-09	6.473539064177623480e-09
7.578039305145341193e-07	2.046070612389242146e-08	2.044210724853237376e-08	2.044180591615086492e-08	2.044240858091387929e-08	2.044303723070857245e-08	2.044287551334967087e-08	2.044319894806747733e-08
1.849605656861441423e-06	4.993935273525891736e-08	4.987116156450255210e-08	4.987001254012910063e-08	4.987231058887600357e-08	4.987470772234322969e-08	4.987409107043857797e-08	4.987532437424788803e-08
3.834649002132540515e-06	1.035355230575785849e-07	1.033386172397977505e-07	1.033351872016491189e-07	1.033420472779463690e-07	1.033492031394145455e-07	1.033473623259328867e-07	1.033510439528961778e-07
7.103243366886359838e-06	1.917875709059317258e-07	1.913053341249764014e-07	1.912966865255238787e-07	1.913139817244288976e-07	1.913320226385624781e-07	1.913273816937780938e-07	1.913366635833468359e-07
1.211664600301863162e-05	3.271494420815030475e-07	3.261024697759893803e-07	3.260832041043742531e-07	3.261217354476044017e-07	3.261619281426108704e-07	3.261515887508883373e-07	3.261722675343334564e-07
1.940706201376227145e-05	5.239906743715813156e-07	5.219173673271839811e-07	5.218783147037179741e-07	5.219564199506499880e-07	5.220378928531022140e-07	5.220169343119272486e-07	5.220588513942772853e-07
2.957764435368741615e-05	7.985963975495602938e-07	7.947778715373795989e-07	7.947043937791717809e-07	7.948513492955874170e-07	7.950046410771777367e-07	7.949652074493143525e-07	7.950440747050412268e-07
4.330249382870137386e-05	1.169167333374937169e-06	1.162535148839218970e-06	1.162404988135972050e-06	1.162665309542466314e-06	1.162936855199008574e-06	1.162867001288662433e-06	1.163006709109354927e-06
6.132665909604869596e-05	1.655819795593314827e-06	1.644845078141821004e-06	1.644625704480838115e-06	1.645064451802803892e-06	1.645522116545799583e-06	1.645404384329667312e-06	1.645639848761932065e-06
8.446613666431103992e-05	2.280585689936398200e-06	2.263148272011956470e-06	2.262793675491401709e-06	2.263502868532510384e-06	2.264242639773594816e-06	2.264052336917679682e-06	2.264432942629510373e-06
1.136078708934073149e-04	3.067412514121997232e-06	3.040648782116155622e-06	3.040095657285612032e-06	3.041201906946699212e-06	3.042355854655285052e-06	3.042059006748358067e-06	3.042652702562212460e-06
1.497097539945936345e-04	4.042163357854028573e-06	4.002291538076974332e-06	4.001454807444333792e-06	4.003128268709614872e-06	4.004873884424046824e-06	4.004424832558635611e-06	4.005322936289458883e-06
1.938006260304633301e-04	5.232616902822509859e-06	5.174738564933605967e-06	5.173506188777342992e-06	5.175970941089868943e-06	5.178541965862409271e-06	5.177880581194189692e-06	5.179203350530628850e-06
2.469802749149470323e-04	6.668467422703569668e-06	6.586344021027328951e-06	6.584571040653198358e-06	6.588117001401459545e-06	6.591815852957417906e-06	6.590864339873896804e-06	6.592767366040940703e-06
3.104194364133119931e-04	8.381324783159423800e-06	8.267128095231493222e-06	8.264629856812684408e-06	8.269626333650300341e-06	8.274838243041623072e-06	8.273497502570978246e-06	8.276178983512266204e-06
3.853597941421636449e-04	1.040471444183841848e-05	1.024874979992237540e-05	1.024529430606218267e-05	1.025220529378256813e-05	1.025941426181620893e-05	1.025755978690719375e-05	1.026126873672522580e-05
4.731139795694435128e-04	1.277407744837497360e-05	1.256447869387149890e-05	1.255977803002752575e-05	1.256917935771547206e-05	1.257898604143685285e-05	1.257646331574059543e-05	1.258150876713311026e-05
5.750655720144315190e-04	1.552677044438965218e-05	1.524916556727958162e-05	1.524286635018855325e-05	1.525546478437060999e-05	1.526860642388249475e-05	1.526522579566713718e-05	1.527198705209785231e-05
6.926690986477433264e-04	1.870206566348906889e-05	1.833921211942418660e-05	1.833088491466637715e-05	1.834753932418199606e-05	1.836491182007908939e-05	1.836044282290808974e-05	1.836938081725008565e-05
8.274500344913335911e-04	2.234115093126600525e-05	2.187253965782615399e-05	2.186166731366850186e-05	2.188341200198380611e-05	2.190609425368338322e-05	2.190025934548840047e-05	2.191192916187837276e-05
9.810048024184927096e-04	2.648712966529930289e-05	2.588855684642532419e-05	2.587452169108225727e-05	2.590259200176839449e-05	2.593187261701732345e-05	2.592434030919652066e-05	2.593940492483812963e-05
1.155000773153848012e-03	3.118502087515389405e-05	3.042812652897480848e-05	3.041019637842582465e-05	3.044605667952378892e-05	3.048346316536218930e-05	3.047384051353489563e-05	3.049308581718947959e-05
1.351176265273366147e-03	3.648175916238088630e-05	3.553353165269513495e-05	3.551084457619820028e-05	3.555621872919206963e-05	3.560354927465396316e-05	3.559137370270252994e-05	3.561572484660539638e-05
1.571340545204348311e-03	4.242619472051740325e-05	4.124844031616159927e-05	4.121998810660136873e-05	4.127689252572183659e-05	4.133625048655315600e-05	4.132098091558288820e-05	4.135152005752342380e-05
1.817373827225435235e-03	4.906909333508675065e-05	4.761786996441858688e-05	4.758248026062849982e-05	4.765325966820867394e-05	4.772709086388282303e-05	4.770809811773087729e-05	4.774608361003476877e-05
2.091227273466602418e-03	5.646313638359826722e-05	5.468815075340992721e-05	5.464446776160730089e-05	5.473183374521256030e-05	5.482296667852396921e-05	5.479952313744812341e-05	5.484641021959981501e-05
2.394922993909165757e-03	6.466292083554747380e-05	6.250688810498103648e-05	6.245335186645400332e-05	6.256042434350804254e-05	6.267211345302396556e-05	6.264338192720208002e-05	6.270084497884583755e-05
2.730554046385774616e-03	7.372495925241591744e-05	7.112292447293285891e-05	7.105774862511848758e-05	7.118810032074724379e-05	7.132407237639807088e-05	7.128909417086918339e-05	7.135905058192695838e-05
3.100284436580419412e-03	8.370767978767132053e-05	8.058630033988965400e-05	8.050744831798193398e-05	8.066515236179740112e-05	8.082965611388598121e-05	8.078733825656385598e-05	8.087197397120812000e-05
3.506349118028424458e-03	9.467142618676746557e-05	9.094821446407008964e-05	9.085337409029710246e-05	9.104305483784307681e-05	9.124091402975313084e-05	9.119001563414320358e-05	9.129181242536304455e-05
3.951053992116453605e-03	1.066784577871442494e-04	1.022609833944262069e-04	1.021475398021355499e-04	1.023744269867168775e-04	1.026110968416009926e-04	1.025502145758515793e-04	1.026719791073504195e-04
4.436775908082503730e-03	1.197929495182276018e-04	1.145780002720267449e-04	1.144430071117178734e-04	1.147129934323356300e-04	1.149946207240630280e-04	1.149221733579815430e-04	1.150670680901444995e-04
4.965962663015914720e-03	1.340809919014296890e-04	1.279536929350112229e-04	1.277938418094542441e-04	1.281135440605681475e-04	1.284470308792127460e-04	1.283612428808781291e-04	1.285328188775473630e-04
5.541133001857359922e-03	1.496105910501487101e-04	1.424434813439230175e-04	1.422550694195026839e-04	1.426318932683432968e-04	1.430249645904920126e-04	1.429238487440938734e-04	1.431260804368901518e-04
6.164876617398856555e-03	1.664516686697691276e-04	1.581037343437430005e-04	1.578826300851669611e-04	1.583248386023190129e-04	1.587861137764810554e-04	1.586674527930165724e-04	1.589047747599455385e-04
6.839854150283744029e-03	1.846760620576611120e-04	1.749917257784829863e-04	1.747333327539934088e-04	1.752501188029725637e-04	1.757891870603698053e-04	1.756505141528294294e-04	1.759278599679101811e-04
7.568797189006712563e-03	2.043575241031812188e-04	1.931655899737671849e-04	1.928648086779947415e-04	1.934663712695395741e-04	1.940938713705582009e-04	1.939324497652307412e-04	1.942552929758856336e-04
8.354508269913791044e-03	2.255717232876723621e-04	2.126842766024131866e-04	2.123354642440126365e-04	2.130330889608137096e-04	2.137607930873977428e-04	2.135735944429259503e-04	2.139479917318695354e-04
9.199860877202328813e-03	2.483962436844628654e-04	2.336075049476373476e-04	2.332044331488433296e-04	2.340105767464313385e-04	2.348514787506981072e-04	2.346351604565154441e-04	2.350677970448808245e-04
1.010779944292103036e-02	2.729105849588678171e-04	2.559957175781392338e-04	2.555315279333817747e-04	2.564599072228966386e-04	2.574283153422547796e-04	2.571791966680344091e-04	2.576774340164752044e-04
1.108133934696992756e-02	2.991961623681880134e-04	2.799100334489635646e-04	2.793771908896821319e-04	2.804428760082449974e-04	2.815545101572949297e-04	2.812685472250417472e-04	2.818404730895481122e-04
1.212356691710040311e-02	3.273363067617108798e-04	3.054122004417087182e-04	3.048024443545037268e-04	3.060219565289136554e-04	3.072940502784111570e-04	3.069668098288278455e-04	3.076212907279944684e-04
1.323763942891514715e-02	3.574162645807089532e-04	3.325645473573239446e-04	3.318688404025850079e-04	3.332602543120627729e-04	3.347116616652259335e-04	3.343382935899837007e-04	3.350850297404682205e-04
1.442678510586821797e-02	3.895231978584418877e-04	3.614299353744442663e-04	3.606384099525943173e-04	3.622214607962942695e-04	3.638727678727338242e-04	3.634479764842786140e-04	3.642975592611889259e-04
1.569430311926500732e-02	4.237461842201552080e-04	3.920717089859060834e-04	3.911736112983997884e-04	3.929698066734124326e-04	3.948434484109665348e-04	3.943614624214925642e-04	3.953254344004405595e-04
1.704356358826221440e-02	4.601762168830798210e-04	4.245536464258200843e-04	4.235372780780364351e-04	4.255700147736038419e-04	4.276903967583565763e-04	4.271449379395761740e-04	4.282358555771369245e-04
1.847800757986790832e-02	4.989062046564335341e-04	4.589399095993103739e-04	4.577925666924778257e-04	4.600872525061429764e-04	4.624808780409076447e-04	4.618651285362505420e-04	4.630966275455646931e-04
2.000114710894148468e-02	5.400309719414201877e-04	4.952949935267652714e-04	4.940029031860589332e-04	4.965870838674716096e-04	4.992826863890190625e-04	4.985892546498901703e-04	4.999761181281479547e-04
2.161656513819368991e-02	5.836472587312295469e-04	5.336836753142118516e-04	5.322319296001614764e-04	5.351354210282623352e-04	5.381641019835743016e-04	5.373849873013018200e-04	5.389432166658468916e-04
2.332791557818656575e-02	6.298537206110373012e-04	5.741709626611840979e-04	5.725434498115318906e-04	5.757984755108361968e-04	5.791938478026642089e-04	5.783204034077685674e-04	5.800672921975600672e-04
2.513892328733353249e-02	6.787509287580053901e-04	6.168220419172324321e-04	6.150013748663804526e-04	6.186427089680846285e-04	6.224410460800950881e-04	6.214639407805099686e-04	6.234181513796804245e-04
2.705338407189933347e-02	7.304413699412818945e-04	6.617022256980069567e-04	6.596696678211910227e-04	6.637347835748228907e-04	6.679751744866075768e-04	6.668843528164833520e-04	6.690659961567316932e-04
2.907516468600006634e-02	7.850294465220017956e-04	7.088769000716320205e-04	7.066122881009649767e-04	7.111415120422991728e-04	7.158660220445329809e-04	7.146506628952544729e-04	7.170813811938114889e-04
3.120820283160311709e-02	8.426214764532841562e-04	7.584114713258982999e-04	7.558931353854170644e-04	7.609298072663795353e-04	7.661836447864044239e-04	7.648321184914519053e-04	7.675351710813569425e-04
3.345650715852725721e-02	9.033256932802359151e-04	8.103713123266012650e-04	8.075759930334607374e-04	8.131666316197417926e-04	8.189983211678585106e-04	8.174981450131453163e-04	8.204984973225718133e-04
3.582415726444260207e-02	9.672522461399501526e-04	8.648217084771647311e-04	8.617244710561150316e-04	8.679189458982145390e-04	8.743805072449610007e-04	8.727182993762763481e-04	8.760427151136457617e-04
3.831530369487053805e-02	1.034513199761504573e-03	9.218278032895134205e-04	9.184019486478005095e-04	9.252536579312262231e-04	9.324007916259245384e-04	9.305622233251141648e-04	9.342393599267346952e-04
4.093416794318385787e-02	1.105222534465963996e-03	9.814545435759900859e-04	9.776715162858188365e-04	9.852375708661613354e-04	9.931298502070112777e-04	9.910995965085264443e-04	9.951601039054961111e-04
4.368504245060665647e-02	1.179496146166379711e-03	1.043766624271929731e-03	1.039595917407628092e-03	1.047937331136231153e-03	1.056638400702234566e-03	1.054400089321678568e-03	1.058876712082790347e-03
4.657229060621440736e-02	1.257451846367789146e-03	1.108828432898358290e-03	1.104237489675381940e-03	1.113419376121334422e-03	1.122997156976325312e-03	1.120533315522630972e-03	1.125460998430019652e-03
4.960034674693383772e-02	1.339209362167213596e-03	1.176703993674116161e-03	1.171658105837032832e-03	1.181749881511199272e-03	1.192276783190265822e-03	1.189568784633132995e-03	1.194984781747398649e-03
5.277371615754308798e-02	1.424890336253663422e-03	1.247456911286564957e-03	1.241919114193156416e-03	1.252994708379973282e-03	1.264547847768546967e-03	1.261575854132772128e-03	1.267519841404321588e-03
5.609697507067163552e-02	1.514618326908134154e-03	1.321150314329874948e-03	1.315081278678497442e-03	1.327219349981252454e-03	1.339880777197147675e-03	1.336623681455475924e-03	1.343137872938819644e-03
5.957477066680021832e-02	1.608518808003605834e-03	1.397846798419761843e-03	1.391204718567101923e-03	1.404488878272421547e-03	1.418345809661105848e-03	1.414781175797234346e-03	1.421910443524977133e-03
6.321182107426100150e-02	1.706719169005046924e-03	1.477608368993405539e-03	1.470348847809773351e-03	1.484867890177038159e-03	1.500012948530410903e-03	1.496116949743780174e-03	1.503908947317041849e-03
6.701291536923739689e-02	1.809348714969409534e-03	1.560496383803132480e-03	1.552572314012426631e-03	1.568420453593838545e-03	1.584951915702802454e-03	1.580699270726798481e-03	1.589204560678806428e-03
7.098291357576431981e-02	1.916538666545636576e-03	1.646571495112338383e-03	1.637932937063827938e-03	1.655210053160849045e-03	1.673232104811950760e-03	1.668596012317156681e-03	1.677868197306744838e-03
7.512674666572777271e-02	2.028422159974650058e-03	1.735893591601974945e-03	1.726487647421031573e-03	1.745299535782918101e-03	1.764922534309340844e-03	1.759874605363462947e-03	1.769970463255218958e-03
7.944941655886536558e-02	2.145134247089364957e-03	1.828521739995840915e-03	1.818292424060764367e-03	1.838751055930917897e-03	1.860091800428105655e-03	1.854601988984208106e-03	1.865581611872003422e-03
8.395599612276584411e-02	2.266811895314677517e-03	1.924514126412747673e-03	1.913402232104819767e-03	1.935626020720675362e-03	1.958808030036869510e-03	1.952844561421547293e-03	1.964771498652191292e-03
8.865162917286929789e-02	2.393593987667471095e-03	2.023927997453568110e-03	2.011870960127480797e-03	2.035985034779655856e-03	2.061138833391621024e-03	2.054668130764744031e-03	2.067609536018498017e-03
9.354153047246734076e-02	2.525621322756617902e-03	2.126819601031030779e-03	2.113751357152817822e-03	2.139887844909244604e-03	2.167151256793472310e-03	2.160137865551125906e-03	2.174164648035819148e-03
9.863098573270273617e-02	2.663036614782973797e-03	2.233244126950015718e-03	2.219094969349635297e-03	2.247393284550396574e-03	2.276911735160056481e-03	2.269318245252317356e-03	2.284505225067795606e-03
1.039253516125695637e-01	2.805984493539378285e-03	2.343255647246022220e-03	2.327952076431726719e-03	2.358559218060317288e-03	2.390486044518243952e-03	2.382273010653415072e-03	2.398699078383072399e-03
1.094300557189134826e-01	2.954611504410664061e-03	2.456907056289365891e-03	2.440371627770997719e-03	2.473442484807734064e-03	2.507939254425727276e-03	2.499065114132668561e-03	2.516813394718785124e-03
1.151505966064312603e-01	3.109066108373644000e-03	2.574250010662539577e-03	2.556401178230889928e-03	2.592098843094189659e-03	2.629335680328907798e-03	2.619756669849088518e-03	2.638914690808727079e-03
1.210925437776709662e-01	3.269498681997115921e-03	2.695334868818117895e-03	2.676086823727490561e-03	2.714582913908745228e-03	2.754738835864473188e-03	2.744408903845378580e-03	2.765068767883567796e-03
1.272615376830323053e-01	3.436061517441872139e-03	2.820210630524466050e-03	2.799473136525585781e-03	2.840948124523345452e-03	2.884211385111917422e-03	2.873082104073443766e-03	2.895340666150391946e-03
1.336632897207660209e-01	3.608908822460682540e-03	2.948924876106399137e-03	2.926603100276801896e-03	2.971246651935995943e-03	3.017815094804151155e-03	3.005835570349613996e-03	3.029794619258688749e-03
1.403035822369742003e-01	3.788196720398303262e-03	3.081523705487904715e-03	3.057518044806946736e-03	3.105529366168863128e-03	3.155610786503317867e-03	3.142727564246710660e-03	3.168494008759924641e-03
1.471882685256105661e-01	3.974083250191485367e-03	3.218051677043907034e-03	3.192257580659535205e-03	3.243845773428278428e-03	3.297658288748793725e-03	3.283815258929922466e-03	3.311501318567664550e-03
1.543232728284797961e-01	4.166728366368954890e-03	3.358551746267959739e-03	3.330859533402384144e-03	3.386243959133534900e-03	3.444016389184258002e-03	3.429154688943386511e-03	3.458878089425129927e-03
1.617145903352382730e-01	4.366293939051434092e-03	3.503065204262729646e-03	3.473359877704130811e-03	3.532770530821328046e-03	3.594742786670694461e-03	3.578800699954327175e-03	3.610684873387061313e-03
1.693682871833934178e-01	4.572943753951622808e-03	3.651631616059971934e-03	3.619792671187387068e-03	3.683470560932557234e-03	3.749894043392021457e-03	3.732806898461461451e-03	3.766981188322581463e-03
1.772905004583040234e-01	4.786843512374208860e-03	3.804288758776690638e-03	3.770189988065214028e-03	3.838387529488167249e-03	3.909525536960057647e-03	3.891225601474361095e-03	3.927825472445752898e-03
1.854874381931804761e-01	5.008160831215873257e-03	3.961072559614042983e-03	3.924581852567486130e-03	3.997563266660598968e-03	4.073691412525363639e-03	4.054107786170333197e-03	4.093275038880394082e-03
1.939653793690842842e-01	5.237065242965275452e-03	4.122017033705507524e-03	4.082996172163651585e-03	4.161037895247362596e-03	4.242444534900498623e-03	4.221503039535333054e-03	4.263386030265664192e-03
2.027306739149281056e-01	5.473728195703058547e-03	4.287154221820739346e-03	4.245458670588319813e-03	4.328849773053158878e-03	4.415836440702093114e-03	4.393459507995337368e-03	4.438213373408848861e-03
2.117897427074764971e-01	5.718323053101865769e-03	4.456514127931505628e-03	4.411992820676069633e-03	4.501035435186941623e-03	4.593917290518151515e-03	4.570023847044568481e-03	4.617810733991733682e-03
2.211490775713448598e-01	5.971025094426310985e-03	4.630124656645911475e-03	4.582619777011689814e-03	4.677629536280132269e-03	4.776735821106787433e-03	4.751241170876789079e-03	4.802230471336784920e-03
2.308152412789999386e-01	6.232011514532998647e-03	4.808011550517236020e-03	4.757358308402164643e-03	4.858664792632306530e-03	4.964339297632704845e-03	4.937155002025967430e-03	4.991523593239442259e-03
2.407948675507602387e-01	6.501461423870526397e-03	4.990198327233464660e-03	4.936224730176490792e-03	5.044171924290437661e-03	5.156773465947523533e-03	5.127807221022420703e-03	5.185739710872626362e-03
2.510946610547952207e-01	6.779555848479471188e-03	5.176706216693606304e-03	5.119232836319433447e-03	5.234179597067780028e-03	5.354082504920017714e-03	5.323238016070505271e-03	5.384926993769531024e-03
2.617213974071256333e-01	7.066477729992391883e-03	5.367554097976839390e-03	5.306393831445227298e-03	5.428714364508451483e-03	5.556308978822341142e-03	5.523485832753918627e-03	5.589132124890763657e-03
2.726819231716239855e-01	7.362411925633847477e-03	5.562758436210435940e-03	5.497716262617221086e-03	5.627800609803651662e-03	5.763493789778167085e-03	5.728587323774549100e-03	5.798400255781783336e-03
2.839831558600135475e-01	7.667545208220365865e-03	5.762333219342335652e-03	5.693205951019285685e-03	5.831460487665385620e-03	5.975676130278604822e-03	5.938577298730743706e-03	6.012774961826465071e-03
2.956320839318696270e-01	7.982066266160480275e-03	5.966289894824242102e-03	5.892865923484904601e-03	6.039713866163578734e-03	6.192893435771804587e-03	6.153488673940867883e-03	6.232298197602740425e-03
3.076357667946182928e-01	8.306165703454692836e-03	6.174637306210963017e-03	6.096696343889631588e-03	6.252578268532292712e-03	6.415181337331923514e-03	6.373352422317889523e-03	6.457010252345957504e-03
3.200013348035368743e-01	8.640036039695495398e-03	6.387381629681756524e-03	6.304694444412703262e-03	6.470068814950808919e-03	6.642573614413260427e-03	6.598197523300739636e-03	6.686949705525781218e-03
3.327359892617547943e-01	8.983871710067379071e-03	6.604526310489333349e-03	6.516854456673441993e-03	6.692198164305224704e-03	6.875102147695166116e-03	6.828050912848093561e-03	6.922153382542237804e-03
3.458470024202520143e-01	9.337869065346804734e-03	6.826071999342051347e-03	6.733167542747990619e-03	6.918976455936112942e-03	7.112796872023305350e-03	7.062937433500122986e-03	7.162656310546487715e-03
3.593417174778600343e-01	9.702226371902220384e-03	7.052016488724954964e-03	6.953621726072034201e-03	7.150411251377874859e-03	7.355685729452898954e-03	7.302879784513869633e-03	7.408491674391926539e-03
3.732275485812621141e-01	1.007714381169407675e-02	7.282354649165071955e-03	7.178201822234916811e-03	7.386507476095225365e-03	7.603794622399359139e-03	7.547898472077637332e-03	7.659690772721082681e-03
3.875119808249924414e-01	1.046282348227479606e-02	7.517078365446412669e-03	7.406889369670596052e-03	7.627267361222226684e-03	7.857147366901779881e-03	7.798011759609861648e-03	7.916282974193698113e-03
4.022025702514362977e-01	1.085946939678878072e-02	7.756176472780086824e-03	7.639662560250858915e-03	7.872690385309315600e-03	8.115765646004672110e-03	8.053235618147882441e-03	8.178295673861460044e-03
4.173069438508311135e-01	1.126728748397244108e-02	7.999634692934883343e-03	7.876496169786134996e-03	8.122773216083633424e-03	8.379668963263309234e-03	8.313583676831924965e-03	8.445754249694690033e-03
4.328327995612647472e-01	1.168648558815414858e-02	8.247435570333517402e-03	8.117361488439119033e-03	8.377509652227912301e-03	8.648874596377890620e-03	8.579067173489551834e-03	8.718682019266229405e-03
4.487879062686772613e-01	1.211727346925428606e-02	8.499558408119887651e-03	8.362226251056557869e-03	8.636890565183219168e-03	8.923397550961852109e-03	8.849694905325874994e-03	8.997100196597827490e-03
4.651801038068594241e-01	1.255986280278520439e-02	8.755979204202462771e-03	8.611054567424262021e-03	8.900903840980663520e-03	9.203250514449416719e-03	9.125473179724665970e-03	9.281027849174165734e-03
4.820173029574532642e-01	1.301446717985123812e-02	9.016670587278929547e-03	8.863806852450563378e-03	9.169534322107292246e-03	9.488443810147611374e-03	9.406405765165536462e-03	9.570481855129684551e-03
4.993074854499529036e-01	1.348130210714872795e-02	9.281601752847276274e-03	9.120439756283339056e-03	9.442763749411211757e-03	9.778985351437797721e-03	9.692493842262270287e-03	9.865476860613326890e-03
5.170587039617030589e-01	1.396058500696598266e-02	9.550738399208249380e-03	9.380906094365516756e-03	9.720570704050978533e-03	1.007488059613175641e-02	9.983735954927344322e-03	1.016602523733616502e-02
5.352790821178998737e-01	1.445253521718329638e-02	9.824042663464266009e-03	9.645154777434213761e-03	1.000293054949431652e-02	1.037613250098733814e-02	1.028012796166766912e-02	1.047213704030701062e-02
5.539768144915914183e-01	1.495737399127296773e-02	1.010147305751973694e-02	9.913130741468403201e-03	1.028981537357107415e-02	1.068274147638871747e-02	1.058166298701648973e-02	1.078381996576094175e-02
5.731601666036765241e-01	1.547532449829926507e-02	1.038298440408763970e-02	1.018477487758996311e-02	1.058119393058531456e-02	1.099470534119595562e-02	1.088833137310633858e-02	1.110107930928557265e-02
5.928374749229050611e-01	1.600661182291843523e-02	1.066852777270731363e-02	1.046002396192312334e-02	1.087703158349150392e-02	1.131201927776902781e-02	1.120012063138796712e-02	1.142391792415008850e-02
6.130171468658794920e-01	1.655146296537874512e-02	1.095805041577827682e-02	1.073881058541703050e-02	1.117729024613952488e-02	1.163467578717092450e-02	1.151701539450006827e-02	1.175233617984177727e-02
6.337076607970523190e-01	1.711010684152041231e-02	1.125149570461478864e-02	1.102106308363621015e-02	1.148192832559336539e-02	1.196266464455468005e-02	1.183899736829452896e-02	1.208633192081483114e-02
6.549175660287276379e-01	1.768277428277564498e-02	1.154880306552599420e-02	1.130670546652377990e-02	1.179090066452820676e-02	1.229597285473914454e-02	1.216604528402202151e-02	1.242590042545626931e-02
6.766554828210616934e-01	1.826969803616866617e-02	1.184990791592636233e-02	1.159565734814204004e-02	1.210415848371068290e-02	1.263458460797814084e-02	1.249813485068267810e-02	1.277103436527360358e-02
6.989301023820609915e-01	1.887111276431564788e-02	1.215474160048097066e-02	1.188783387639510275e-02	1.242164932456683683e-02	1.297848123592764552e-02	1.283523870754637100e-02	1.312172376430892178e-02
7.217501868675845200e-01	1.948725504542478046e-02	1.246323132729044471e-02	1.218314566273828031e-02	1.274331699184260390e-02	1.332764116781575553e-02	1.317732637684741748e-02	1.347795595878409011e-02
7.451245693813415283e-01	2.011836337329622401e-02	1.277530010411996424e-02	1.248149871187870068e-02	1.306910149636122606e-02	1.368203988681986408e-02	1.352436421665814854e-02	1.383971555698157788e-02
7.690621539748927482e-01	2.076467815732210495e-02	1.309086667467705689e-02	1.278279435147182917e-02	1.339893899788228634e-02	1.404164988665575903e-02	1.387631537394598893e-02	1.420698439936552739e-02
7.935719156476512826e-01	2.142644172248658191e-02	1.340984545494261146e-02	1.308692916181836488e-02	1.373276174806685630e-02	1.440644062838309335e-02	1.423313973781858630e-02	1.457974151894759693e-02
8.186629003468803845e-01	2.210389830936577288e-02	1.373214646955956721e-02	1.339379490556595435e-02	1.407049803355317832e-02	1.477637849743166330e-02	1.459479389296134896e-02	1.495796310190197591e-02
8.443442249676946787e-01	2.279729407412775521e-02	1.405767528828380519e-02	1.370327845742023119e-02	1.441207211914738093e-02	1.515142676085303418e-02	1.496123107327196680e-02	1.534162244843410156e-02
8.706250773530614939e-01	2.350687708853266278e-02	1.438633296250167899e-02	1.401526173386963628e-02	1.475740419113372170e-02	1.553154552480194919e-02	1.533240111569635078e-02	1.573068993390754761e-02
8.975147162937979761e-01	2.423289733993254716e-02	1.471801596181834988e-02	1.432962162292820280e-02	1.510641030070849697e-02	1.591669169225167629e-02	1.570825041427014943e-02	1.612513297023320316e-02
9.250224715285727539e-01	2.497560673127146441e-02	1.505261611072162241e-02	1.464622991390095164e-02	1.545900230754229145e-02	1.630681892094799565e-02	1.608872187437052070e-02	1.652491596752547406e-02
9.531577437439071598e-01	2.573525908108549587e-02	1.539002052532527885e-02	1.496495322717594605e-02	1.581508782347460645e-02	1.670187758160585761e-02	1.647375486718220122e-02	1.693000029602950360e-02
9.819300045741720107e-01	2.651211012350264407e-02	1.573011155019632401e-02	1.528565294404738567e-02	1.617457015634526235e-02	1.710181471635302541e-02	1.686328518438223387e-02	1.734034424832381696e-02
1.011348796601592159e+00	2.730641750824298539e-02	1.607276669527047883e-02	1.560818513657408375e-02	1.653734825396686869e-02	1.750657399742520243e-02	1.725724499304773576e-02	1.775590300180267256e-02
1.041423733356239056e+00	2.811844080061845497e-02	1.641785857285985722e-02	1.593240049747729134e-02	1.690331664824241964e-02	1.791609568611638587e-02	1.765556279079059931e-02	1.817662858144216548e-02
1.072164499316040187e+00	2.894844148153308608e-02	1.676525483475740930e-02	1.625814427008238222e-02	1.727236539943242943e-02	1.833031659198919305e-02	1.805816336112376491e-02	1.860246982285461426e-02
1.103580849906773409e+00	2.979668294748288176e-02	1.711481810944193160e-02	1.658525617830829829e-02	1.764438004057555798e-02	1.874917003234887955e-02	1.846496772906278810e-02	1.903337233563497100e-02
1.135682611502065287e+00	3.066343051055576280e-02	1.746640593938787386e-02	1.691357035670888742e-02	1.801924152206685684e-02	1.917258579198529225e-02	1.887589311696702757e-02	1.946927846700355347e-02
1.168479681423396199e+00	3.154895139843169605e-02	1.781987071848421811e-02	1.724291528057046372e-02	1.839682615639796209e-02	1.960049008318702490e-02	1.929085290062462071e-02	1.991012726574942909e-02
1.201982027940097453e+00	3.245351475438262856e-02	1.817505962956621202e-02	1.757311369606939094e-02	1.877700556306303656e-02	2.003280550603159932e-02	1.970975656558515698e-02	2.035585444647804512e-02
1.236199690269352613e+00	3.337739163727252573e-02	1.853181458206419260e-02	1.790398255049382992e-02	1.915964661363455529e-02	2.046945100895583222e-02	2.013250966374410811e-02	2.080639235416755634e-02
1.271142778576193288e+00	3.432085502155721862e-02	1.888997214977331321e-02	1.823533292253360152e-02	1.954461137701302836e-02	2.091034184961030468e-02	2.055901377018307108e-02	2.126166992903753133e-02
1.306821473973505565e+00	3.528417979728465381e-02	1.924936350874849322e-02	1.856696995264236691e-02	1.993175706485462301e-02	2.135538955600213215e-02	2.098916644026987618e-02	2.172161267173438812e-02
1.343246028522026903e+00	3.626764277009472681e-02	1.960981437532813634e-02	1.889869277347572610e-02	2.032093597718054659e-02	2.180450188792971630e-02	2.142286116702232443e-02	2.218614260883710818e-02
1.380426765230342800e+00	3.727152266121926127e-02	1.997114494429073558e-02	1.923029444040934982e-02	2.071199544817211788e-02	2.225758279871345099e-02	2.185998733873953381e-02	2.265517825868736471e-02
1.418374078054893683e+00	3.829610010748213389e-02	2.033316982714836532e-02	1.956156186214111012e-02	2.110477779215561706e-02	2.271453239722649384e-02	2.230043019690496758e-02	2.312863459754802356e-02
1.457098431899971347e+00	3.934165766129922581e-02	2.069569799058072063e-02	1.989227573138095326e-02	2.149912024978049147e-02	2.317524691022927047e-02	2.274407079436479087e-02	2.360642302609374313e-02
1.496610362617714740e+00	4.040847979067829776e-02	2.105853269501362091e-02	2.022221045563228972e-02	2.189485493439494862e-02	2.363961864501143428e-02	2.319078595378541371e-02	2.408845133623745485e-02
1.536920477008118180e+00	4.149685287921919125e-02	2.142147143334584281e-02	2.055113408806896053e-02	2.229180877862272162e-02	2.410753595234553168e-02	2.364044822639422422e-02	2.457462367829684260e-02
1.578039452819027799e+00	4.260706522611375224e-02	2.178430586982811959e-02	2.087880825851140543e-02	2.268980348114483028e-02	2.457888318975574166e-02	2.409292585100715478e-02	2.506484052850433894e-02
1.619978038746136662e+00	4.373940704614568548e-02	2.214682177909777644e-02	2.120498810450568289e-02	2.308865545368986652e-02	2.505354068510553742e-02	2.454808271334674857e-02	2.555899865686433667e-02
1.662747054432992977e+00	4.489417046969081115e-02	2.250879898537321011e-02	2.152942220250941840e-02	2.348817576823699488e-02	2.553138470050828057e-02	2.500577830565477166e-02	2.605699109536179295e-02
1.706357390470996771e+00	4.607164954271691232e-02	2.287001130181147771e-02	2.185185249918805347e-02	2.388817010443489847e-02	2.601228739656407871e-02	2.546586768660277778e-02	2.655870710652538311e-02
1.750820008399395000e+00	4.727214022678366545e-02	2.323022647003296012e-02	2.217201424282524633e-02	2.428843869724066698e-02	2.649611679692684754e-02	2.592820144150443512e-02	2.706403215234926690e-02
1.796145940705290434e+00	4.849594039904284171e-02	2.358920609981672925e-02	2.248963591485117833e-02	2.468877628478227323e-02	2.698273675320524839e-02	2.639262564283340745e-02	2.757284786357708586e-02
1.842346290823636545e+00	4.974334985223818895e-02	2.394670560897011954e-02	2.280443916149216613e-02	2.508897205644806949e-02	2.747200691020092178e-02	2.685898181105017546e-02	2.808503200935166463e-02
1.889432233137234629e+00	5.101467029470533460e-02	2.430247416337628572e-02	2.311613872554539595e-02	2.548880960120716507e-02	2.796378267148786831e-02	2.732710687574156985e-02	2.860045846723416677e-02
1.937415012976741124e+00	5.231020535037200769e-02	2.465625461722333045e-02	2.342444237828240905e-02	2.588806685616424838e-02	2.845791516533661275e-02	2.779683313707679432e-02	2.911899719359642771e-02
1.986305946620664065e+00	5.363026055875793480e-02	2.500778345341838835e-02	2.372905085148460311e-02	2.628651605535216665e-02	2.895425121098632593e-02	2.826798822758298455e-02	2.964051419438965690e-02
2.036116421295358414e+00	5.497514337497468040e-02	2.535679072419046512e-02	2.402965776961472899e-02	2.668392367876619431e-02	2.945263328526893584e-02	2.874039507424443196e-02	3.016487149629343972e-02
2.086857895175034283e+00	5.634516316972593142e-02	2.570299999188542517e-02	2.432594958212758521e-02	2.708005040164325125e-02	2.995289948958855877e-02	2.921387186092868141e-02	3.069192711824843267e-02
2.138541897381754708e+00	5.774063122930737230e-02	2.604612826995671843e-02	2.461760549592365357e-02	2.747465104398976940e-02	3.045488351725970239e-02	2.968823199114314568e-02	3.122153504337626256e-02
2.191180027985427436e+00	5.916186075560653929e-02	2.638588596415504528e-02	2.490429740794877431e-02	2.786747452036130585e-02	3.095841462120764442e-02	3.016328405112540453e-02	3.175354519128988084e-02
2.244783958003817581e+00	6.060916686610307719e-02	2.672197681392097374e-02	2.518568983794392674e-02	2.825826378989802420e-02	3.146331758203484846e-02	3.063883177327129947e-02	3.228780339079840439e-02
2.299365429402539629e+00	6.208286659386857281e-02	2.705409783398342663e-02	2.546143986134799184e-02	2.864675580661885448e-02	3.196941267645644208e-02	3.111467399990355820e-02	3.282415135300931208e-02
2.354936255095060993e+00	6.358327888756665214e-02	2.738193925616767485e-02	2.573119704235725044e-02	2.903268146997809232e-02	3.247651564610827546e-02	3.159060464738484147e-02	3.336242664483170250e-02
2.411508318942695794e+00	6.511072461145278600e-02	2.770518447141624013e-02	2.599460336714479874e-02	2.941576557568766417e-02	3.298443766673107846e-02	3.206641267057829675e-02	3.390246266288384630e-02
2.469093575754614189e+00	6.666552654537459544e-02	2.802350997202616295e-02	2.625129317724357592e-02	2.979572676680873264e-02	3.349298531773414744e-02	3.254188202765944532e-02	3.444408860780882875e-02
2.527704051287837483e+00	6.824800938477160184e-02	2.833658529410569560e-02	2.650089310309589746e-02	3.017227748511549373e-02	3.400196055214152469e-02	3.301679164528210919e-02	3.498712945900092630e-02
2.587351842247233691e+00	6.985849974067531720e-02	2.864407296025431315e-02	2.674302199777342515e-02	3.054512392273518728e-02	3.451116066692465345e-02	3.349091538410244040e-02	3.553140594974685956e-02
2.648049116285526861e+00	7.149732613970923023e-02	2.894562842246852993e-02	2.697729087087022762e-02	3.091396597406682531e-02	3.502037827372411066e-02	3.396402200466371035e-02	3.607673454278450403e-02
2.709808112003293079e+00	7.316481902408891735e-02	2.924090000527782354e-02	2.720330282257283835e-02	3.127849718798279832e-02	3.552940126996434467e-02	3.443587513364568947e-02	3.662292740628299986e-02
2.772641138948953365e+00	7.486131075162173742e-02	2.952952884911308473e-02	2.742065297791022871e-02	3.163840472031593382e-02	3.603801281036429771e-02	3.490623323048155924e-02	3.716979239024703618e-02
2.836560577618786549e+00	7.658713559570723417e-02	2.981114885391132618e-02	2.762892842118700593e-02	3.199336928663563256e-02	3.654599127884733401e-02	3.537484955434577055e-02	3.771713300334890440e-02
2.901578879456922166e+00	7.834262974533688639e-02	3.008538662295983865e-02	2.782770813060329862e-02	3.234306511531636480e-02	3.705311026085378323e-02	3.584147213151610972e-02	3.826474839019144980e-02
2.967708566855335128e+00	8.012813130509403858e-02	3.035186140698279203e-02	2.801656291306417121e-02	3.268715990090140938e-02	3.755913851605898607e-02	3.630584372311297658e-02	3.881243330900499555e-02
3.034962233153859046e+00	8.194398029515419235e-02	3.061018504847385843e-02	2.819505533918219634e-02	3.302531475776551706e-02	3.806383995150067201e-02	3.676770179321951076e-02	3.935997810978182632e-02
3.103352542640176903e+00	8.379051865128477050e-02	3.085996192627767087e-02	2.836273967847605451e-02	3.335718417407927683e-02	3.856697359511813278e-02	3.722677847738525836e-02	3.990716871285102108e-02
3.172892230549818393e+00	8.566809022484510316e-02	3.110078890042347957e-02	2.851916183476843267e-02	3.368241596607851607e-02	3.906829356970690365e-02	3.768280055151686930e-02	4.045378658789693105e-02
3.243594103066170131e+00	8.757704078278659432e-02	3.133225525721428789e-02	2.866385928178653494e-02	3.400065123264203737e-02	3.956754906729186005e-02	3.813548940115898955e-02	4.099960873342472362e-02
3.315471037320469438e+00	8.951771800765268017e-02	3.155394265457422964e-02	2.879636099896797780e-02	3.431152431018047455e-02	4.006448432392194225e-02	3.858456099116824162e-02	4.154440765667563595e-02
3.388535981391800345e+00	9.149047149757860709e-02	3.176542506765778207e-02	2.891618740747569499e-02	3.461466272783985526e-02	4.055883859488963739e-02	3.902972583578367960e-02	4.208795135399558129e-02
3.462801954307102470e+00	9.349565276629176469e-02	3.196626873472334374e-02	2.902285030642428806e-02	3.490968716302237512e-02	4.105034613037811253e-02	3.947068896909657759e-02	4.263000329165962665e-02
3.538282046041168805e+00	9.553361524311156094e-02	3.215603210327488276e-02	2.911585280932165246e-02	3.519621139722809572e-02	4.153873615153949594e-02	3.990714991592287514e-02	4.317032238715610981e-02
3.614989417516635939e+00	9.760471427294917235e-02	3.233426577647433714e-02	2.919468928072842598e-02	3.547384227222023095e-02	4.202373282700703344e-02	4.033880266308122187e-02	4.370866299093285195e-02
3.692937300603998274e+00	9.970930711630796028e-02	3.250051245982766429e-02	2.925884527313826408e-02	3.574217964651704715e-02	4.250505524984414529e-02	4.076533563107950092e-02	4.424477486860878966e-02
3.772138998121602693e+00	1.018477529492832767e-01	3.265430690814824510e-02	2.930779746408264039e-02	3.600081635221384635e-02	4.298241741493378371e-02	4.118643164621337699e-02	4.477840318365420430e-02
3.852607883835639235e+00	1.040204128635622560e-01	3.279517587279978663e-02	2.934101359346216395e-02	3.624933815213739891e-02	4.345552819681065826e-02	4.160176791307914484e-02	4.530928848054215780e-02
3.934357402460157083e+00	1.062276498664242452e-01	3.292263804922252596e-02	2.935795240110856269e-02	3.648732369733647535e-02	4.392409132793968773e-02	4.201101598750473648e-02	4.583716666837463205e-02
4.017401069657056567e+00	1.084698288807405264e-01	3.303620402474504586e-02	2.935806356457908509e-02	3.671434448491099622e-02	4.438780537744341226e-02	4.241384174990096845e-02	4.636176900498586995e-02
4.101752472036082509e+00	1.107473167449742335e-01	3.313537622668525501e-02	2.934078763718758753e-02	3.692996481618290167e-02	4.484636373028153683e-02	4.280990537903683196e-02	4.688282208152623476e-02
4.187425267154837982e+00	1.130604822131806159e-01	3.321964887074300293e-02	2.930555598627408720e-02	3.713374175521189785e-02	4.529945456688533323e-02	4.319886132624119884e-02	4.740004780752947455e-02
4.274433183518773660e+00	1.154096959550068996e-01	3.328850790968762574e-02	2.925179073171652391e-02	3.732522508765871022e-02	4.574676084325011299e-02	4.358035829003408662e-02	4.791316339646616018e-02
4.362790020581196693e+00	1.177953305556923153e-01	3.334143098234319813e-02	2.917890468468734011e-02	3.750395727999902840e-02	4.618796027148857480e-02	4.395403919119061920e-02	4.842188135178653735e-02
4.452509648743256498e+00	1.202177605160679313e-01	3.337788736287427421e-02	2.908630128665775846e-02	3.766947343909076568e-02	4.662272530084763528e-02	4.431954114824004920e-02	4.892590945345522135e-02
4.543606009353960751e+00	1.226773622525569457e-01	3.339733791037522576e-02	2.897337454865261605e-02	3.782130127209781117e-02	4.705072309919221263e-02	4.467649545340327683e-02	4.942495074498114843e-02
4.636093114710170049e+00	1.251745140971745884e-01	3.339923501876611994e-02	2.883950899075909957e-02	3.795896104677314031e-02	4.747161553495855835e-02	4.502452754897166148e-02	4.991870352094546909e-02
4.729985048056588148e+00	1.277095962975278720e-01	3.338302256699756526e-02	2.868407958189141127e-02	3.808196555210371231e-02	4.788505915957969733e-02	4.536325700412943696e-02	5.040686131502994383e-02
4.825295963585776171e+00	1.302829910168159799e-01	3.334813586956784232e-02	2.850645167981497377e-02	3.818982005932070739e-02	4.829070519038634879e-02	4.569229749222347703e-02	5.088911288854920667e-02
4.922040086438149942e+00	1.328950823338300724e-01	3.329400162735501878e-02	2.830598097143264755e-02	3.828202228327735879e-02	4.868819949398593694e-02	4.601125676848247942e-02	5.136514221948938752e-02
5.020231712701965776e+00	1.355462562429530504e-01	3.322003787876656039e-02	2.808201341333578516e-02	3.835806234419732175e-02	4.907718257012228663e-02	4.631973664818869740e-02	5.183462849205589668e-02
5.119885209413340021e+00	1.382369006541601941e-01	3.312565395121012252e-02	2.783388517262326903e-02	3.841742272979696560e-02	4.945728953601952887e-02	4.661733298530534170e-02	5.229724608673370911e-02
5.221015014556241063e+00	1.409674053930184967e-01	3.301025041288672274e-02	2.756092256799041670e-02	3.845957825778300448e-02	4.982815011121163873e-02	4.690363565156149828e-02	5.275266457086179306e-02
5.323635637062480441e+00	1.437381622006869974e-01	3.287321902491117942e-02	2.726244201109213200e-02	3.848399603873021296e-02	5.018938860286239340e-02	4.717822851599873940e-02	5.320054868972604739e-02
5.427761656811728841e+00	1.465495647339166707e-01	3.271394269376039915e-02	2.693774994818097859e-02	3.849013543933980930e-02	5.054062389157617380e-02	4.744068942498054497e-02	5.364055835817178874e-02
5.533407724631508984e+00	1.494020085650507590e-01	3.253179542405436331e-02	2.658614280202522065e-02	3.847744804608349556e-02	5.088146941770479298e-02	4.769059018266916944e-02	5.407234865274041652e-02
5.640588562297184083e+00	1.522958911820239680e-01	3.232614227167041748e-02	2.620690691410726414e-02	3.844537762923356389e-02	5.121153316815060808e-02	4.792749653197048848e-02	5.449556980433072767e-02
5.749318962531980048e+00	1.552316119883634660e-01	3.209633929719565848e-02	2.579931848710728670e-02	3.839336010728400944e-02	5.153041766367101595e-02	4.815096813595191177e-02	5.490986719139010624e-02
5.859613789006973050e+00	1.582095723031882728e-01	3.184173351971864713e-02	2.536264352767338484e-02	3.832082351176389207e-02	5.183771994668532473e-02	4.836055855973421524e-02	5.531488133363643422e-02
5.971487976341082415e+00	1.612301753612092325e-01	3.156166287096371509e-02	2.489613778948145811e-02	3.822718795244594431e-02	5.213303156958726259e-02	4.855581525286068595e-02	5.571024788631385311e-02
6.084956530101086614e+00	1.642938263127293463e-01	3.125545614977048164e-02	2.439904671658740809e-02	3.811186558295354132e-02	5.241593858356617674e-02	4.873627953214657027e-02	5.609559763498577628e-02
6.200034526801616153e+00	1.674009322236436337e-01	3.092243297692152601e-02	2.387060538707459073e-02	3.797426056676843353e-02	5.268602152793906007e-02	4.890148656501103891e-02	5.647055649086706736e-02
6.316737113905142920e+00	1.705519020754388548e-01	3.056190375032019971e-02	2.331003845699871138e-02	3.781376904364165681e-02	5.294285541999631944e-02	4.905096535329445812e-02	5.683474548669816689e-02
6.435079509822001498e+00	1.737471467651940382e-01	3.017316960052215946e-02	2.271656010463340286e-02	3.762977909641088831e-02	5.318600974536403375e-02	4.918423871756377047e-02	5.718778077316429009e-02
6.555077003910374955e+00	1.769870791055801473e-01	2.975552234662194595e-02	2.208937397501804789e-02	3.742167071822583707e-02	5.341504844888472076e-02	4.930082328190806690e-02	5.752927361586136767e-02
6.676744956476290405e+00	1.802721138248598309e-01	2.930824445249911175e-02	2.142767312481234226e-02	3.718881578018584655e-02	5.362952992602033897e-02	4.940022945922802750e-02	5.785883039281265044e-02
6.800098798773634989e+00	1.836026675668881447e-01	2.883060898342449871e-02	2.073063996745807408e-02	3.693057799939086089e-02	5.382900701477928013e-02	4.948196143702094513e-02	5.817605259253762900e-02
6.925154033004144338e+00	1.869791588911118851e-01	2.832187956303053658e-02	1.999744621865212971e-02	3.664631290740888447e-02	5.401302698816980163e-02	4.954551716366378811e-02	5.848053681267580822e-02
7.051926232317408783e+00	1.904020082725700336e-01	2.778131033064804023e-02	1.922725284213299898e-02	3.633536781916305025e-02	5.418113154718352809e-02	4.959038833519812534e-02	5.877187475916895165e-02
7.180431040810858256e+00	1.938716381018931734e-01	2.720814589901149674e-02	1.841920999578314927e-02	3.599708180223978871e-02	5.433285681431038877e-02	4.961606038261785756e-02	5.904965324600291998e-02
7.310684173529786278e+00	1.973884726853042393e-01	2.660162131233568053e-02	1.757245697804964493e-02	3.563078564662169184e-02	5.446773332758829411e-02	4.962201245966363361e-02	5.931345419551294768e-02
7.442701416467337516e+00	2.009529382446181012e-01	2.596096200476679869e-02	1.668612217468648865e-02	3.523580183484711220e-02	5.458528603519004901e-02	4.960771743112579041e-02	5.956285463925434231e-02
7.576498626564496242e+00	2.045654629172413974e-01	2.528538375920973483e-02	1.575932300582030474e-02	3.481144451259911288e-02	5.468503429054996645e-02	4.957264186165889763e-02	5.979742671944100751e-02
7.712091731710110309e+00	2.082264767561729790e-01	2.457409266653383037e-02	1.479116587334166830e-02	3.435701945972593346e-02	5.476649184803176335e-02	4.951624600510913521e-02	6.001673769095438454e-02
7.849496730740877837e+00	2.119364117300036876e-01	2.382628508516137361e-02	1.378074610862606124e-02	3.387182406169668425e-02	5.482916685914272781e-02	4.943798379435949963e-02	6.022034992392596292e-02
7.988729693441336543e+00	2.156957017229160778e-01	2.304114760103936899e-02	1.272714792058553777e-02	3.335514728149317765e-02	5.487256186929372059e-02	4.933730283169248526e-02	6.040782090689492817e-02
8.129806760543889510e+00	2.195047825346850001e-01	2.221785698799763620e-02	1.162944434405380895e-02	3.280626963194143569e-02	5.489617381510925043e-02	4.921364437967474387e-02	6.057870325054378474e-02
8.272744143728786526e+00	2.233640918806772124e-01	2.135558016849657334e-02	1.048669718850788954e-02	3.222446314848519816e-02	5.489949402229018366e-02	4.906644335256541561e-02	6.073254469201495170e-02
8.417558125624122312e+00	2.272740693918512966e-01	2.045347417476637078e-02	9.297956987128713421e-03	3.160899136240394314e-02	5.488200820403060093e-02	4.889512830825092082e-02	6.086888809981024634e-02
8.564265059805851621e+00	2.312351566147579918e-01	1.951068611033946257e-02	8.062262946201798064e-03	3.095910927447707156e-02	5.484319645999170129e-02	4.869912144070803750e-02	6.098727147927536507e-02
8.712881370797783021e+00	2.352477970115401384e-01	1.852635311198042728e-02	6.778642894862570850e-03	3.027406332909822473e-02	5.478253327583593180e-02	4.847783857299876181e-02	6.108722797867312954e-02
8.863423554071557575e+00	2.393124359599320683e-01	1.749960231201367830e-02	5.446113235186856791e-03	2.955309138884044257e-02	5.469948752332194630e-02	4.823068915079792990e-02	6.116828589584599740e-02
9.015908176046689704e+00	2.434295207532606309e-01	1.642955080105377996e-02	4.063678892630775974e-03	2.879542270947672497e-02	5.459352246096574324e-02	4.795707623645845130e-02	6.122996868547306987e-02
9.170351874090536981e+00	2.475995006004444998e-01	1.531530559113804257e-02	2.630333266820343921e-03	2.800027791545568398e-02	5.446409573526674042e-02	4.765639650361316870e-02	6.127179496692031213e-02
9.326771356518301914e+00	2.518228266259941450e-01	1.415596357926634206e-02	1.145058182695265613e-03	2.716686897583733135e-02	5.431065938250449754e-02	4.732804023231898527e-02	6.129327853269003756e-02
9.485183402593046154e+00	2.560999518700122768e-01	1.295061151134888240e-02	-3.931761579920589611e-04	2.629439918068979254e-02	5.413265983110664842e-02	4.697139130474371760e-02	6.129392835746955148e-02
9.645604862525685164e+00	2.604313312881935127e-01	1.169832594656475093e-02	-1.985411224819813667e-03	2.538206311794931336e-02	5.392953790459034669e-02	4.658582720139847061e-02	6.127324860778222276e-02
9.808052657474974012e+00	2.648174217518243223e-01	1.039817322213499977e-02	-3.632700206478148373e-03	2.442904665074806247e-02	5.370072882508167972e-02	4.617071899791906631e-02	6.123073865224432782e-02
9.972543779547526910e+00	2.692586820477832488e-01	9.049209418509122221e-03	-5.336108058189836627e-03	2.343452689520810969e-02	5.344566221741175321e-02	4.572543136239613781e-02	6.116589307242736862e-02
1.013909529179781721e+01	2.737555728785410203e-01	7.650480324972363556e-03	-7.096711548764005929e-03	2.239767219870861942e-02	5.316376211379625349e-02	4.524932255326038349e-02	6.107820167433215125e-02
1.030772432822815077e+01	2.783085568621600503e-01	6.201021405670473913e-03	-8.915599307283401595e-03	2.131764211862434769e-02	5.285444695909620461e-02	4.474174441772032357e-02	6.096714950047209258e-02
1.047844809378869790e+01	2.829180985322948261e-01	4.699857766060006221e-03	-1.079387186942119652e-02	2.019358740154114998e-02	5.251712961666674812e-02	4.420204239076008096e-02	6.083221684257344303e-02
1.065128386437747920e+01	2.875846643381919643e-01	3.146004119781196234e-03	-1.273264172338627910e-02	1.902464996294855881e-02	5.215121737479242597e-02	4.362955549469486882e-02	6.067287925488994843e-02
1.082624898684036907e+01	2.923087226446899889e-01	1.538464755959864823e-03	-1.473303335549314835e-02	1.780996286741276524e-02	5.175611195371388612e-02	4.302361633929010359e-02	6.048860756813766865e-02
1.100336087897107973e+01	2.970907437322191647e-01	-1.237664930613391334e-04	-1.679618329535548932e-02	1.654865030923270003e-02	5.133120951324744718e-02	4.238355112244437256e-02	6.027886790405051487e-02
1.118263702951118788e+01	3.019311997968020522e-01	-1.841706283560767994e-03	-1.892324016070125528e-02	1.523982759357960480e-02	5.087590066099880598e-02	4.170867963143865681e-02	6.004312169055896209e-02
1.136409499815012225e+01	3.068305649500533416e-01	-3.616381791839159889e-03	-2.111536470180431016e-02	1.388260111812593400e-02	5.038957046117610583e-02	4.099831524475632677e-02	5.978082567759588489e-02
1.154775241552515119e+01	3.117893152191790751e-01	-5.448830745187364932e-03	-2.337372984553564778e-02	1.247606835516080516e-02	4.987159844399974284e-02	4.025176493447156501e-02	5.949143195352789293e-02
1.173362698322140396e+01	3.168079285469779238e-01	-7.340101452412171011e-03	-2.569952073902459153e-02	1.101931783420019399e-02	4.932135861571765312e-02	3.946832926921495927e-02	5.917438796222040942e-02
1.192173647377186363e+01	3.218868847918402998e-01	-9.291252833923863835e-03	-2.809393479293606846e-02	9.511429125088228034e-03	4.873821946922174408e-02	3.864730241771144326e-02	5.882913652073205185e-02
1.211209873065735110e+01	3.270266657277484668e-01	-1.130335445137779955e-02	-3.055818172435300489e-02	7.951472821597405788e-03	4.812154399527292931e-02	3.778797215289950162e-02	5.845511583764641944e-02
1.230473166830655174e+01	3.322277550442768734e-01	-1.337748653687276593e-02	-3.309348359927025834e-02	6.338510525524668378e-03	4.747068969433360097e-02	3.688961985662803089e-02	5.805175953203917105e-02
1.249965327209600474e+01	3.374906383465920978e-01	-1.551474002169976607e-02	-3.570107487469004887e-02	4.671594831290462949e-03	4.678500858901202264e-02	3.595152052493807288e-02	5.761849665308597240e-02
1.269688159835007824e+01	3.428158031554521257e-01	-1.771621656464168401e-02	-3.838220244032237299e-02	2.949769311038949026e-03	4.606384723711909324e-02	3.497294277392763023e-02	5.715475170031050073e-02
1.289643477434101726e+01	3.482037389072074607e-01	-1.998302857982008768e-02	-4.113812565988490821e-02	1.172068500244620318e-03	4.530654674534122239e-02	3.395314884620467127e-02	5.665994464447777351e-02
1.309833099828891179e+01	3.536549369538006249e-01	-2.231629926408828721e-02	-4.397011641200202631e-02	-6.624821161746012339e-04	4.451244278353050365e-02	3.289139461792887908e-02	5.613349094913212128e-02
1.330258853936168606e+01	3.591698905627655480e-01	-2.471716262396682698e-02	-4.687945913069938714e-02	-2.554866117234325801e-03	4.368086559961455173e-02	3.178692960644496912e-02	5.557480159278407189e-02
1.350922573767513768e+01	3.647490949172287333e-01	-2.718676350212024390e-02	-4.986745084549232959e-02	-4.506076158748328203e-03	4.281114003512914018e-02	3.063899697851002121e-02	5.498328309174820711e-02
1.371826100429291273e+01	3.703930471159086468e-01	-2.972625760337371109e-02	-5.293540122106697027e-02	-6.517113985680452783e-03	4.190258554137415298e-02	2.944683355911609929e-02	5.435833752363214422e-02
1.392971282122648802e+01	3.761022461731152178e-01	-3.233681152026491451e-02	-5.608463259655013800e-02	-8.588990443979753475e-03	4.095451619619620842e-02	2.820966984091103150e-02	5.369936255148138882e-02
1.414359974143521548e+01	3.818771930187507824e-01	-3.501960275813189444e-02	-5.931648002436685357e-02	-1.072272549189705153e-02	3.996624072140019662e-02	2.692672999421966834e-02	5.300575144858078042e-02
1.435994038882629376e+01	3.877183904983099172e-01	-3.777581975973231393e-02	-6.263229130868330774e-02	-1.291934821078143635e-02	3.893706250079156939e-02	2.559723187766763802e-02	5.227689312391550075e-02
1.457875345825475577e+01	3.936263433728783845e-01	-4.060666192939339780e-02	-6.603342704343265201e-02	-1.517989681535431186e-02	3.786627959885043720e-02	2.422038704940877168e-02	5.151217214829210966e-02
1.480005771552350602e+01	3.996015583191346310e-01	-4.351333965669004766e-02	-6.952126064992211751e-02	-1.750541866345810271e-02	3.675318478004237222e-02	2.279540077896012942e-02	5.071096878112461848e-02
1.502387199738329926e+01	4.056445439293490662e-01	-4.649707433964869047e-02	-7.309717841401874860e-02	-1.989697026527875376e-02	3.559706552876513996e-02	2.132147205964542852e-02	4.987265899788485835e-02
1.525021521153271920e+01	4.117558107113834520e-01	-4.955909840747534795e-02	-7.676257952291189179e-02	-2.235561729203891512e-02	3.439720406993478780e-02	1.979779362164896250e-02	4.899661451822055064e-02
1.547910633661822644e+01	4.179358710886921235e-01	-5.270065534280507502e-02	-8.051887610145036511e-02	-2.488243458415985432e-02	3.315287739021391400e-02	1.822355194568359496e-02	4.808220283474423651e-02
1.571056442223412297e+01	4.241852394003213234e-01	-5.592299970347079652e-02	-8.436749324805156713e-02	-2.747850615889007100e-02	3.186335725988311690e-02	1.659792727727307099e-02	4.712878724249316281e-02
1.594460858892256816e+01	4.305044319009093678e-01	-5.922739714379099407e-02	-8.830986907018256726e-02	-3.014492521739947639e-02	3.052791025535702904e-02	1.492009364165130560e-02	4.613572686906274728e-02
1.618125802817355918e+01	4.368939667606860922e-01	-6.261512443537066430e-02	-9.234745471940686290e-02	-3.288279415133456285e-02	2.914579778235008856e-02	1.318921885928244810e-02	4.510237670541772381e-02
1.642053200242494881e+01	4.433543640654736273e-01	-6.608746948741742178e-02	-9.648171442599959291e-02	-3.569322454883536166e-02	2.771627609969038938e-02	1.140446456200095403e-02	4.402808763737982301e-02
1.666244984506244720e+01	4.498861458166860672e-01	-6.964573136656883323e-02	-1.007141255331268914e-01	-3.857733720001084443e-02	2.623859634378561748e-02	9.564986209774986592e-03	4.291220647779619285e-02
1.690703096041961473e+01	4.564898359313295795e-01	-7.329122031622647970e-02	-1.050461785305842610e-01	-4.153626210186883022e-02	2.471200455374474719e-02	7.669933108097893790e-03	4.175407599939154335e-02
1.715429482377786385e+01	4.631659602420022948e-01	-7.702525777540103480e-02	-1.094793770880995165e-01	-4.457113846270271962e-02	2.313574169715297904e-02	5.718448426003874645e-03	4.055303496830203053e-02
1.740426098136645194e+01	4.699150464968941954e-01	-8.084917639705907488e-02	-1.140152380881899047e-01	-4.768311470592846019e-02	2.150904369650680908e-02	3.709669214715802504e-03	3.930841817829786727e-02
1.765694905036251328e+01	4.767376243597878371e-01	-8.476432006597491020e-02	-1.186552916585768003e-01	-5.087334847337302707e-02	1.983114145630850145e-02	1.642726426923729827e-03	3.801955648569321777e-02
1.791237871889097732e+01	4.836342254100564064e-01	-8.877204391608063683e-02	-1.234010812041528848e-01	-5.414300662800849290e-02	1.810126089082354089e-02	-4.832550633011578611e-04	3.668577684494823965e-02
1.817056974602467534e+01	4.906053831426662737e-01	-9.287371434732097364e-02	-1.282541634385048479e-01	-5.749326525613718958e-02	1.631862295249953895e-02	-2.669156439960943331e-03	3.530640234496001950e-02
1.843154196178427284e+01	4.976516329681753836e-01	-9.707070904199713302e-02	-1.332161084149796615e-01	-6.092530966901472250e-02	1.448244366105598188e-02	-4.915864923941285283e-03	3.388075224605330282e-02
1.869531526713829095e+01	5.047735122127338103e-01	-1.013644169806119655e-01	-1.382884995573044895e-01	-6.444033440391945533e-02	1.259193413323811232e-02	-7.224273751187410691e-03	3.240814201766357983e-02
1.896190963400309926e+01	5.119715601180836462e-01	-1.057562384572041242e-01	-1.434729336897484497e-01	-6.803954322466000681e-02	1.064630061324334069e-02	-9.595282150234595714e-03	3.088788337672127710e-02
1.923134510524291940e+01	5.192463178415588354e-01	-1.102475850941762037e-01	-1.487710210668304889e-01	-7.172414912152202948e-02	8.644744503818685769e-03	-1.202979531909738851e-02	2.931928432673470281e-02
1.950364179466983572e+01	5.265983284560855626e-01	-1.148398798566087203e-01	-1.541843854025678473e-01	-7.549537431064970439e-02	6.586462398033290748e-03	-1.452872440151088511e-02	2.770164919757746660e-02
1.977881988704374194e+01	5.340281369501810316e-01	-1.195345570660617807e-01	-1.597146638992627543e-01	-7.935445023286093191e-02	4.470646111728115470e-03	-1.709298646252386741e-02	2.603427868597998560e-02
2.005689963807243004e+01	5.415362902279556856e-01	-1.243330624138643536e-01	-1.653635072758314617e-01	-8.330261755189746764e-02	2.296482716640639490e-03	-1.972350446344512537e-02	2.431646989672640174e-02
2.033790137441152623e+01	5.491233371091112092e-01	-1.292368529738822658e-01	-1.711325797956636807e-01	-8.734112615210097574e-02	6.315457421385417135e-05	-2.242120723613413857e-02	2.254751638456184426e-02
2.062184549366450526e+01	5.567898283289416383e-01	-1.342473972147693040e-01	-1.770235592940189173e-01	-9.147123513551991270e-02	-2.230160629915190016e-03	-2.518702945663994774e-02	2.072670819680968307e-02
2.090875246438270096e+01	5.645363165383329163e-01	-1.393661750116982623e-01	-1.830381372049541822e-01	-9.569421281844256444e-02	-4.584289850741811272e-03	-2.802191161818416362e-02	1.885333191670053934e-02
2.119864282606530637e+01	5.723633563037632266e-01	-1.445946776575672277e-01	-1.891780185877820486e-01	-1.000113367273526149e-01	-7.000064648034935895e-03	-3.092680000348616356e-02	1.692667070741629351e-02
2.149153718915932387e+01	5.802715041073017721e-01	-1.499344078736798980e-01	-1.954449221530529801e-01	-1.044238935943071767e-01	-9.478321149787234320e-03	-3.390264665642655356e-02	1.494600435685208666e-02
2.178745623505964701e+01	5.882613183466104401e-01	-1.553868798199039281e-01	-2.018405802880706701e-01	-1.089331793517374081e-01	-1.201990001498018032e-02	-3.695040935305348578e-02	1.291060932309312688e-02
2.208642071610901425e+01	5.963333593349433581e-01	-1.609536191042940378e-01	-2.083667390819241572e-01	-1.135404991266641406e-01	-1.462564639565221147e-02	-4.007105157192029227e-02	1.081975878061587105e-02
2.238845145559801253e+01	6.044881893011463392e-01	-1.666361627921891242e-01	-2.150251583500464581e-01	-1.182471672343319846e-01	-1.729640989827589681e-02	-4.326554246376076995e-02	8.672722667209085620e-03
2.269356934776507373e+01	6.127263723896569925e-01	-1.724360594147750503e-01	-2.218176116582925572e-01	-1.230545071712579042e-01	-2.003304454443912211e-02	-4.653485682049676719e-02	6.468767731618527313e-03
2.300179535779651019e+01	6.210484746605058337e-01	-1.783548689771120022e-01	-2.287458863465335612e-01	-1.279638516076905819e-01	-2.283640873082674883e-02	-4.987997504357429002e-02	4.207157581920796703e-03
2.331315052182642233e+01	6.294550640893133986e-01	-1.843941629656264958e-01	-2.358117835517705430e-01	-1.329765423794826706e-01	-2.570736518850503735e-02	-5.330188311163146925e-02	1.887152734621395196e-03
2.362765594693681948e+01	6.379467105672941285e-01	-1.905555243550651201e-01	-2.430171182307603872e-01	-1.380939304793702138e-01	-2.864678094150235541e-02	-5.680157254749053364e-02	-4.919893355141766308e-04
2.394533281115754164e+01	6.465239859012535950e-01	-1.968405476149071021e-01	-2.503637191821549979e-01	-1.433173760476593173e-01	-3.165552726468786465e-02	-6.038004038447627314e-02	-2.931014144899563717e-03
2.426620236346628801e+01	6.551874638135898321e-01	-2.032508387152350826e-01	-2.578534290681516183e-01	-1.486482483623187689e-01	-3.473447964094475426e-02	-6.403828913205768247e-02	-5.430670149831939679e-03
2.459028592378859912e+01	6.639377199422922260e-01	-2.097880151320624664e-01	-2.654881044356512954e-01	-1.540879258284738873e-01	-3.788451771763538811e-02	-6.777732674080937103e-02	-7.991708694461294171e-03
2.491760488299789245e+01	6.727753318409430694e-01	-2.164537058521125434e-01	-2.732696157369233769e-01	-1.596377959673020430e-01	-4.110652526235719639e-02	-7.159816656669318324e-02	-1.061488395802109679e-02
2.524818070291537708e+01	6.817008789787152301e-01	-2.232495513770526296e-01	-2.811998473497767659e-01	-1.652992554043287432e-01	-4.440139011798965168e-02	-7.550182733465737872e-02	-1.330095290132180669e-02
2.558203491631017101e+01	6.907149427403745934e-01	-2.301772037271772320e-01	-2.892806975972342931e-01	-1.710737098571204207e-01	-4.777000415702616770e-02	-7.948933310155120724e-02	-1.605067521250111776e-02
2.591918912689922294e+01	6.998181064262789519e-01	-2.372383264445393214e-01	-2.975140787667069353e-01	-1.769625741223719573e-01	-5.121326323519213158e-02	-8.356171321835233201e-02	-1.886481325203203524e-02
2.625966500934733716e+01	7.090109552523781167e-01	-2.444345945955281041e-01	-3.059019171286677108e-01	-1.829672720623886917e-01	-5.473206714434639131e-02	-8.772000229170703878e-02	-2.174413199698562935e-02
2.660348430926716645e+01	7.182940763502134729e-01	-2.517676947728934023e-01	-3.144461529548255863e-01	-1.890892365909613848e-01	-5.832731956466466472e-02	-9.196524014478085762e-02	-2.468939898454846141e-02
2.695066884321921563e+01	7.276680587669188682e-01	-2.592393250972088725e-01	-3.231487405357902354e-01	-1.953299096586277872e-01	-6.199992801610119258e-02	-9.629847177741464315e-02	-2.770138425478785305e-02
2.730124049871185932e+01	7.371334934652202797e-01	-2.668511952177825552e-01	-3.320116481982374745e-01	-2.016907422373279690e-01	-6.575080380913163325e-02	-1.007207473255911090e-01	-3.078086029267206036e-02
2.765522123420126377e+01	7.466909733234341484e-01	-2.746050263129984348e-01	-3.410368583215585003e-01	-2.081731943044385358e-01	-6.958086199476667955e-02	-1.052331220202012280e-01	-3.392860196933224909e-02
2.801263307909150768e+01	7.563410931354707101e-01	-2.825025510901038039e-01	-3.502263673540084166e-01	-2.147787348261993023e-01	-7.349102131384598058e-02	-1.098366561451171036e-01	-3.714538648257485060e-02
2.837349813373450047e+01	7.660844496108314416e-01	-2.905455137844258906e-01	-3.595821858283351213e-01	-2.215088417405169097e-01	-7.748220414559989222e-02	-1.145324149945636250e-01	-4.043199329663604846e-02
2.873783856943000714e+01	7.759216413746101715e-01	-2.987356701580266560e-01	-3.691063383769013773e-01	-2.283650019391522956e-01	-8.155533645548439237e-02	-1.193214688297897508e-01	-4.378920408117903396e-02
2.910567662842563408e+01	7.858532689674920801e-01	-3.070747874977862724e-01	-3.788008637462865202e-01	-2.353487112492862188e-01	-8.571134774228403308e-02	-1.242048928350366205e-01	-4.721780264953145262e-02
2.947703462391687168e+01	7.958799348457555878e-01	-3.155646446129178329e-01	-3.886678148113744680e-01	-2.424614744144616973e-01	-8.995117098448134063e-02	-1.291837670728012977e-01	-5.071857489616138359e-02
2.985193494004699133e+01	8.060022433812686904e-01	-3.242070318319099642e-01	-3.987092585889192575e-01	-2.497048050749010595e-01	-9.427574258589072054e-02	-1.342591764383923858e-01	-5.429230873338895119e-02
3.023040003190717684e+01	8.162208008614937338e-01	-3.330037509989005051e-01	-4.089272762505981040e-01	-2.570802257472033503e-01	-9.868600232056110033e-02	-1.394322106137836914e-01	-5.793979402733850925e-02
3.061245242553644985e+01	8.265362154894840829e-01	-3.419566154694660964e-01	-4.193239631355309971e-01	-2.645892678034011958e-01	-1.031828932769310592e-01	-1.447039640207473110e-01	-6.166182253311478650e-02
3.099811471792167694e+01	8.369490973838852321e-01	-3.510674501058432262e-01	-4.299014287622852648e-01	-2.722334714494012431e-01	-1.077673618012530560e-01	-1.500755357732860007e-01	-6.545918782922001411e-02
3.138740957699758027e+01	8.474600585789346940e-01	-3.603380912715665740e-01	-4.406617968403497843e-01	-2.800143857027835304e-01	-1.124403574402693951e-01	-1.555480296293442199e-01	-6.933268525119455628e-02
3.178035974164675537e+01	8.580697130244624438e-01	-3.697703868255269866e-01	-4.516072052810824466e-01	-2.879335683699718040e-01	-1.172028328831476035e-01	-1.611225539418078279e-01	-7.328311182448737915e-02
3.217698802169957872e+01	8.687786765858886984e-01	-3.793661961154457529e-01	-4.627398062081261032e-01	-2.959925860227656247e-01	-1.220557439026682678e-01	-1.668002216087836609e-01	-7.731126619655287469e-02
3.257731729793434283e+01	8.795875670442272476e-01	-3.891273899707711204e-01	-4.740617659673006523e-01	-3.041930139742418104e-01	-1.270000492956695481e-01	-1.725821500231658201e-01	-8.141794856817341497e-02
3.298137052207718511e+01	8.904970040960840105e-01	-3.990558506949797857e-01	-4.855752651359517835e-01	-3.125364362540079544e-01	-1.320367108227368247e-01	-1.784694610214727362e-01	-8.560396062400081607e-02
3.338917071680207016e+01	9.015076093536559254e-01	-4.091534720572985728e-01	-4.972824985317736424e-01	-3.210244455828240029e-01	-1.371666931471477169e-01	-1.844632808319720541e-01	-8.987010546232351849e-02
3.380074097573083236e+01	9.126200063447325039e-01	-4.194221592838336954e-01	-5.091856752210899284e-01	-3.296586433465777399e-01	-1.423909637730607636e-01	-1.905647400220721044e-01	-9.421718752404933950e-02
3.421610446343317591e+01	9.238348205126957202e-01	-4.298638290481084367e-01	-5.212870185266009759e-01	-3.384406395696163417e-01	-1.477104929829521351e-01	-1.967749734449959209e-01	-9.864601252090823835e-02
3.463528441542658243e+01	9.351526792165177904e-01	-4.404804094610060283e-01	-5.335887660345822736e-01	-3.473720528874298386e-01	-1.531262537742918428e-01	-2.030951201857174038e-01	-1.031573873628660737e-01
3.505830413817646019e+01	9.465742117307643921e-01	-4.512738400601273292e-01	-5.460931696015576264e-01	-3.564545105186976981e-01	-1.586392217954718242e-01	-2.095263235061821661e-01	-1.077521200847612604e-01
3.548518700909604462e+01	9.581000492455932216e-01	-4.622460717985411582e-01	-5.588024953604108225e-01	-3.656896482366719381e-01	-1.642503752809643669e-01	-2.160697307897839758e-01	-1.124310197721447302e-01
3.591595647654641255e+01	9.697308248667531050e-01	-4.733990670329413786e-01	-5.717190237259639485e-01	-3.750791103399193638e-01	-1.699606949857251359e-01	-2.227264934851163058e-01	-1.171948964863339659e-01
3.635063605983650348e+01	9.814671736155855530e-01	-4.847347995112065711e-01	-5.848450494000047017e-01	-3.846245496224087179e-01	-1.757711641188327567e-01	-2.294977670489874999e-01	-1.220445611886780135e-01
3.678924934922311252e+01	9.933097324290240948e-01	-4.962552543593549137e-01	-5.981828813757674723e-01	-3.943276273429428547e-01	-1.816827682763637319e-01	-2.363847108887002779e-01	-1.269808256640271860e-01
3.723182000591090457e+01	1.005259140159594278e+00	-5.079624280678983750e-01	-6.117348429418614231e-01	-4.041900131939355489e-01	-1.876964953734998331e-01	-2.433884883035918878e-01	-1.320045024434077785e-01
3.767837176205230776e+01	1.017316037575412446e+00	-5.198583284775872837e-01	-6.255032716856457897e-01	-4.142133852695294438e-01	-1.938133355758677734e-01	-2.505102664258347378e-01	-1.371164047259007812e-01
3.812892842074769106e+01	1.029481067360187518e+00	-5.319449747645601523e-01	-6.394905194960608386e-01	-4.243994300330598546e-01	-2.000342812301148521e-01	-2.577512161605018393e-01	-1.423173462997281147e-01
3.858351385604525774e+01	1.041754874113222096e+00	-5.442243974248690552e-01	-6.536989525658896127e-01	-4.347498422838487198e-01	-2.063603267937028363e-01	-2.651125121248780747e-01	-1.476081414625275423e-01
3.904215201294104531e+01	1.054138104349408245e+00	-5.566986382584111492e-01	-6.681309513934754474e-01	-4.452663251233472952e-01	-2.127924687639406454e-01	-2.725953325870402733e-01	-1.529896049408412118e-01
3.950486690737895401e+01	1.066631406499231938e+00	-5.693697503522364700e-01	-6.827889107838713834e-01	-4.559505899206021673e-01	-2.193317056062326076e-01	-2.802008594036781153e-01	-1.584625518087868778e-01
3.997168262625075386e+01	1.079235430908770388e+00	-5.822397980632506576e-01	-6.976752398494365792e-01	-4.668043562770654020e-01	-2.259790376815560553e-01	-2.879302779571771831e-01	-1.640277974059349553e-01
4.044262332739599231e+01	1.091950829839691828e+00	-5.953108570002968447e-01	-7.127923620098636226e-01	-4.778293519907306219e-01	-2.327354671731597935e-01	-2.957847770919461161e-01	-1.696861572543734709e-01
4.091771323960214346e+01	1.104778257469257730e+00	-6.085850140056285884e-01	-7.281427149916519515e-01	-4.890273130196057805e-01	-2.396019980124835802e-01	-3.037655490499983069e-01	-1.754384469749691033e-01
4.139697666260450859e+01	1.117718369890321917e+00	-6.220643671357575233e-01	-7.437287508270065128e-01	-5.003999834445089778e-01	-2.465796358042950942e-01	-3.118737894057751481e-01	-1.812854822028152624e-01
4.188043796708623745e+01	1.130771825111328344e+00	-6.357510256416847305e-01	-7.595529358521748708e-01	-5.119491154311949233e-01	-2.536693877510444728e-01	-3.201106970002178809e-01	-1.872280785018708704e-01
4.236812159467834249e+01	1.143939283056315093e+00	-6.496471099485086054e-01	-7.756177507052125497e-01	-5.236764691918053272e-01	-2.608722625764325898e-01	-3.284774738740811606e-01	-1.932670512787842687e-01
4.286005205795970596e+01	1.157221405564911931e+00	-6.637547516344177723e-01	-7.919256903231856048e-01	-5.355838129456501617e-01	-2.681892704482015666e-01	-3.369753252004950572e-01	-1.994032156959081037e-01
4.335625394045696623e+01	1.170618856392338092e+00	-6.780760934090401815e-01	-8.084792639387855528e-01	-5.476729228792951432e-01	-2.756214229001207050e-01	-3.456054592167542849e-01	-2.056373865834873471e-01
4.385675189664472384e+01	1.184132301209407601e+00	-6.926132890911951279e-01	-8.252809950763962954e-01	-5.599455831059945154e-01	-2.831697327532058384e-01	-3.543690871553665245e-01	-2.119703783510451522e-01
4.436157065194537807e+01	1.197762407602525281e+00	-7.073685035859875736e-01	-8.423334215475569708e-01	-5.724035856244188425e-01	-2.908352140361243898e-01	-3.632674231743169280e-01	-2.184030048979318517e-01
4.487073500272919091e+01	1.211509845073688307e+00	-7.223439128612915150e-01	-8.596390954458688061e-01	-5.850487302767146680e-01	-2.986188819048233856e-01	-3.723016842865808917e-01	-2.249360795230657128e-01
4.538426981631427992e+01	1.225375285040485540e+00	-7.375417039235995231e-01	-8.772005831413201005e-01	-5.978828247058796119e-01	-3.065217525613607163e-01	-3.814730902888725517e-01	-2.315704148338491031e-01
4.590220003096663959e+01	1.239359400836099301e+00	-7.529640747932325739e-01	-8.950204652740212374e-01	-6.109076843124442435e-01	-3.145448431719337079e-01	-3.907828636896145125e-01	-2.383068226542527646e-01
4.642455065590001340e+01	1.253462867709300266e+00	-7.686132344789216031e-01	-9.131013367473703735e-01	-6.241251322104736099e-01	-3.226891717841169904e-01	-4.002322296361496834e-01	-2.451461139320840754e-01
4.695134677127610701e+01	1.267686362824454793e+00	-7.844914029517529030e-01	-9.314458067206289327e-01	-6.375369991828769844e-01	-3.309557572432986761e-01	-4.098224158411760687e-01	-2.520890986454210059e-01
4.748261352820443193e+01	1.282030565261519817e+00	-8.006008111184738096e-01	-9.500564986009176760e-01	-6.511451236360303874e-01	-3.393456191083173423e-01	-4.195546525084132283e-01	-2.591365857082212343e-01
4.801837614874235527e+01	1.296496156016043733e+00	-8.169437007941605655e-01	-9.689360500346192451e-01	-6.649513515537023300e-01	-3.478597775662947145e-01	-4.294301722574907498e-01	-2.662893828750984571e-01
4.855865992589510682e+01	1.311083817999167955e+00	-8.335223246742439196e-01	-9.880871128982007257e-01	-6.789575364502882238e-01	-3.564992533466649904e-01	-4.394502100480645046e-01	-2.735482966452657538e-01
4.910349022361575066e+01	1.325794236037625362e+00	-8.503389463058959041e-01	-1.007512353288439799e+00	-6.931655393233522311e-01	-3.652650676344008085e-01	-4.496160031031538606e-01	-2.809141321656477563e-01
4.965289247680524198e+01	1.340628096873741404e+00	-8.673958400587666873e-01	-1.027214451512066695e+00	-7.075772286054671234e-01	-3.741582419824285299e-01	-4.599287908317019058e-01	-2.883876931331551541e-01
5.020689219131228498e+01	1.355586089165431662e+00	-8.846952910950824922e-01	-1.047196102074805069e+00	-7.221944801153601379e-01	-3.831797982232383326e-01	-4.703898147503532412e-01	-2.959697816961233685e-01
5.076551494393355313e+01	1.370668903486205847e+00	-9.022395953390958123e-01	-1.067460013669832453e+00	-7.370191770083599492e-01	-3.923307583796845632e-01	-4.810003184044548963e-01	-3.036611983549143967e-01
5.132878638241350444e+01	1.385877232325164687e+00	-9.200310594458788183e-01	-1.088008909165624649e+00	-7.520532097261334314e-01	-4.016121445749676888e-01	-4.917615472882639338e-01	-3.114627418616714993e-01
5.189673222544448095e+01	1.401211770087001041e+00	-9.380720007694783869e-01	-1.108845525593224801e+00	-7.672984759457328607e-01	-4.110249789418132793e-01	-5.026747487643835610e-01	-3.193752091192432196e-01
5.246937826266665894e+01	1.416673213091999672e+00	-9.563647473304115465e-01	-1.129972614132897180e+00	-7.827568805279263575e-01	-4.205702835308274823e-01	-5.137411719824008793e-01	-3.273993950792541963e-01
5.304675035466809163e+01	1.432262259576038588e+00	-9.749116377825121083e-01	-1.151392940100191886e+00	-7.984303354648332185e-01	-4.302490802180432006e-01	-5.249620677967459237e-01	-3.355360926393402554e-01
5.362887443298460965e+01	1.447979609690584590e+00	-9.937150213791126063e-01	-1.173109282931392272e+00	-8.143207598268338288e-01	-4.400623906116357120e-01	-5.363386886837487877e-01	-3.437860925395227474e-01
5.421577650009997029e+01	1.463825965502699056e+00	-1.012777257938589637e+00	-1.195124436168382154e+00	-8.304300797087981190e-01	-4.500112359578402055e-01	-5.478722886579237006e-01	-3.521501832577566549e-01
5.480748262944575799e+01	1.479802030995035489e+00	-1.032100717809230739e+00	-1.217441207442886197e+00	-8.467602281755760574e-01	-4.600966370460257693e-01	-5.595641231874430854e-01	-3.606291509046083976e-01
5.540401896540141280e+01	1.495908512065837970e+00	-1.051687781833451796e+00	-1.240062418460114113e+00	-8.633131452067898115e-01	-4.703196141129610819e-01	-5.714154491088272447e-01	-3.692237791170946415e-01
5.600541172329422324e+01	1.512146116528944040e+00	-1.071540841311355186e+00	-1.262990904981798668e+00	-8.800907776409132577e-01	-4.806811867462518206e-01	-5.834275245408364619e-01	-3.779348489516671794e-01
5.661168718939935474e+01	1.528515554113782704e+00	-1.091662297963620132e+00	-1.286229516808614637e+00	-8.970950791186267370e-01	-4.911823737869499551e-01	-5.956016087975624096e-01	-3.867631387763378892e-01
5.722287172093973595e+01	1.545017536465372876e+00	-1.112054563893728254e+00	-1.309781117761994684e+00	-9.143280100254623788e-01	-5.018241932313400877e-01	-6.079389623007246390e-01	-3.957094241619554253e-01
5.783899174608623639e+01	1.561652777144328486e+00	-1.132720061549534529e+00	-1.333648585665334840e+00	-9.317915374337344403e-01	-5.126076621318961246e-01	-6.204408464911689292e-01	-4.047744777726234311e-01
5.846007376395755983e+01	1.578421991626854259e+00	-1.153661223684154580e+00	-1.357834812324574036e+00	-9.494876350437360113e-01	-5.235337964974043912e-01	-6.331085237395548404e-01	-4.139590692552539974e-01
5.908614434462023723e+01	1.595325897304746388e+00	-1.174880493316200480e+00	-1.382342703508171677e+00	-9.674182831242306158e-01	-5.346036111922612966e-01	-6.459432572562509023e-01	-4.232639651282718019e-01
5.971723012908866224e+01	1.612365213485393856e+00	-1.196380323689331115e+00	-1.407175178926456605e+00	-9.855854684522066256e-01	-5.458181198349295604e-01	-6.589463110004151192e-01	-4.326899286694442792e-01
6.035335782932513382e+01	1.629540661391778666e+00	-1.218163178231142618e+00	-1.432335172210365881e+00	-1.003991184251919799e+00	-5.571783346955687666e-01	-6.721189495882778919e-01	-4.422377198028595857e-01
6.099455422823967154e+01	1.646852964162471178e+00	-1.240231530511376912e+00	-1.457825630889555857e+00	-1.022637430133198189e+00	-5.686852665928211481e-01	-6.854624382006088146e-01	-4.519080949850338147e-01
6.164084617969025004e+01	1.664302846851636764e+00	-1.262587864199465448e+00	-1.483649516369901944e+00	-1.041526212029029841e+00	-5.803399247897682578e-01	-6.989780424893824451e-01	-4.617018070901545146e-01
6.229226060848267821e+01	1.681891036429032260e+00	-1.285234673021389051e+00	-1.509809803910362458e+00	-1.060659542132416755e+00	-5.921433168890412047e-01	-7.126670284836268410e-01	-4.716196052944560679e-01
6.294882451037061344e+01	1.699618261780006634e+00	-1.308174460715860965e+00	-1.536309482599227838e+00	-1.080039438832494536e+00	-6.040964487270932270e-01	-7.265306624944621872e-01	-4.816622349597248776e-01
6.361056495205554739e+01	1.717485253705499870e+00	-1.331409740989831780e+00	-1.563151555329735931e+00	-1.099667926649928074e+00	-6.162003242676282744e-01	-7.405702110193228549e-01	-4.918304375159336939e-01
6.427750907118688417e+01	1.735492744922045860e+00	-1.354943037473323786e+00	-1.590339038775074654e+00	-1.119547036171574250e+00	-6.284559454941959222e-01	-7.547869406453774355e-01	-5.021249503430139649e-01
6.494968407636174845e+01	1.753641470061767293e+00	-1.378776883673558329e+00	-1.617874963362725182e+00	-1.139678803984392141e+00	-6.408643123019185373e-01	-7.691821179521045604e-01	-5.125465066517324031e-01
6.562711724712522710e+01	1.771932165672381210e+00	-1.402913822928431919e+00	-1.645762373248215837e+00	-1.160065272608648890e+00	-6.534264223884008738e-01	-7.837570094130835718e-01	-5.230958353637181757e-01
6.630983593397023412e+01	1.790365570217196334e+00	-1.427356408359278239e+00	-1.674004326288204503e+00	-1.180708490430352420e+00	-6.661432711437660359e-01	-7.985128812969378709e-01	-5.337736609905942009e-01
6.699786755833754626e+01	1.808942424075113742e+00	-1.452107202822967791e+00	-1.702603894012958863e+00	-1.201610511632977163e+00	-6.790158515398606598e-01	-8.134509995674771288e-01	-5.445807035122438577e-01
6.769123961261574607e+01	1.827663469540625085e+00	-1.477168778863297671e+00	-1.731564161598175833e+00	-1.222773396128420176e+00	-6.920451540185941219e-01	-8.285726297830006137e-01	-5.555176782541879632e-01
6.838997966014132146e+01	1.846529450823815699e+00	-1.502543718661714101e+00	-1.760888227836187925e+00	-1.244199209487241609e+00	-7.052321663794418605e-01	-8.438790369947932746e-01	-5.665852957640908905e-01
6.909411533519862303e+01	1.865541114050362825e+00	-1.528234613987324408e+00	-1.790579205106511917e+00	-1.265890022868137788e+00	-7.185778736660745070e-01	-8.593714856447772776e-01	-5.777842616873722914e-01
6.980367434301972196e+01	1.884699207261532505e+00	-1.554244066146226011e+00	-1.820640219345768029e+00	-1.287847912946685547e+00	-7.320832580521505761e-01	-8.750512394623533030e-01	-5.891152766419472941e-01
7.051868445978468003e+01	1.904004480414186462e+00	-1.580574685930149048e+00	-1.851074410016962490e+00	-1.310074961843336272e+00	-7.457492987262405171e-01	-8.909195613604049546e-01	-6.005790360920761906e-01
7.123917353262136487e+01	1.923457685380776772e+00	-1.607229093564388922e+00	-1.881884930078119078e+00	-1.332573257050660098e+00	-7.595769717759009998e-01	-9.069777133304762762e-01	-6.121762302213258344e-01
7.196516947960550681e+01	1.943059575949348750e+00	-1.634209918655053384e+00	-1.913074945950270056e+00	-1.355344891359837822e+00	-7.735672500708803412e-01	-9.232269563371148235e-01	-6.239075438046458588e-01
7.269670028976065623e+01	1.962810907823537621e+00	-1.661519800135600855e+00	-1.944647637484798297e+00	-1.378391962786404967e+00	-7.877211031454660617e-01	-9.396685502113816257e-01	-6.357736560795499425e-01
7.343379402305831150e+01	1.982712438622574291e+00	-1.689161386212702176e+00	-1.976606197930151021e+00	-1.401716574495254219e+00	-8.020394970799814560e-01	-9.563037535435399139e-01	-6.477752406164234422e-01
7.417647881041762048e+01	2.002764927881275803e+00	-1.717137334311365393e+00	-2.008953833897872077e+00	-1.425320834724859376e+00	-8.165233943813962059e-01	-9.731338235748828724e-01	-6.599129651879090952e-01
7.492478285370577851e+01	2.022969137050055988e+00	-1.745450311019393741e+00	-2.041693765328019161e+00	-1.449206856710768543e+00	-8.311737538630895594e-01	-9.901600160887514823e-01	-6.721874916374281916e-01
7.567873442573774412e+01	2.043325829494919255e+00	-1.774102992031121095e+00	-2.074829225453912684e+00	-1.473376758608330395e+00	-8.459915305237432070e-01	-1.007383585300695827e+00	-6.845994757467901426e-01
7.643836187027636697e+01	2.063835770497461919e+00	-1.803098062090444209e+00	-2.108363460766229380e+00	-1.497832663414659704e+00	-8.609776754253575248e-01	-1.024805783747805066e+00	-6.971495671029102059e-01
7.720369360203230258e+01	2.084499727254871981e+00	-1.832438214933150400e+00	-2.142299730976453542e+00	-1.522576698889848590e+00	-8.761331355704069512e-01	-1.042427862177188747e+00	-7.098384089636251559e-01
7.797475810666412599e+01	2.105318468879931348e+00	-1.862126153228545355e+00	-2.176641308979670342e+00	-1.547610997477421257e+00	-8.914588537781269473e-01	-1.060251069433631566e+00	-7.226666381226223290e-01
7.875158394077814705e+01	2.126292766401010059e+00	-1.892164588520345747e+00	-2.211391480816685906e+00	-1.572937696224005810e+00	-9.069557685599097807e-01	-1.078276652346375153e+00	-7.356348847734448526e-01
7.953419973192863779e+01	2.147423392762072947e+00	-1.922556241166898827e+00	-2.246553545635523452e+00	-1.598558936698275312e+00	-9.226248139938543202e-01	-1.096505855615088398e+00	-7.487437723726202421e-01
8.032263417861767607e+01	2.168711122822677417e+00	-1.953303840280661952e+00	-2.282130815652228861e+00	-1.624476864909096596e+00	-9.384669195984188805e-01	-1.114939921694967806e+00	-7.619939175018694000e-01
8.111691605029520247e+01	2.190156733357970342e+00	-1.984410123666974890e+00	-2.318126616111028770e+00	-1.650693631222922786e+00	-9.544830102052046517e-01	-1.133580090680995855e+00	-7.753859297294134478e-01
8.191707418735900603e+01	2.211761003058692943e+00	-2.015877837762126479e+00	-2.354544285243830970e+00	-1.677211390280423098e+00	-9.706740058308669372e-01	-1.152427600191354040e+00	-7.889204114703793902e-01
8.272313750115476694e+01	2.233524712531179013e+00	-2.047709737570686972e+00	-2.391387174229046675e+00	-1.704032300912330378e+00	-9.870408215481319969e-01	-1.171483685249974815e+00	-8.025979578462888453e-01
8.353513497397587173e+01	2.255448644297348260e+00	-2.079908586602144283e+00	-2.428658647149760430e+00	-1.731158526054529023e+00	-1.003584367355950135e+00	-1.190749578168252887e+00	-8.164191565436476061e-01
8.435309565906372598e+01	2.277533582794720513e+00	-2.112477156806802370e+00	-2.466362080951236102e+00	-1.758592232662369081e+00	-1.020305548048754618e+00	-1.210226508425893854e+00	-8.303845876716154928e-01
8.517704868060749845e+01	2.299780314376402846e+00	-2.145418228510973080e+00	-2.504500865397742526e+00	-1.786335591624205410e+00	-1.037205263084843399e+00	-1.229915702550913537e+00	-8.444948236187733714e-01
8.600702323374426328e+01	2.322189627311095350e+00	-2.178734590351444123e+00	-2.543078403028725010e+00	-1.814390777674165234e+00	-1.054284406453875889e+00	-1.249818383998779092e+00	-8.587504289089724629e-01
8.684304858455890042e+01	2.344762311783090247e+00	-2.212429039209208526e+00	-2.582098109114288942e+00	-1.842759969304129664e+00	-1.071543866543475776e+00	-1.269935773030687942e+00	-8.731519600562637207e-01
8.768515407008413831e+01	2.367499159892271443e+00	-2.246504380142487989e+00	-2.621563411610027483e+00	-1.871445348674949827e+00	-1.088984526004954212e+00	-1.290269086590988934e+00	-8.876999654189189348e-01
8.853336909830065338e+01	2.390400965654117638e+00	-2.280963426319031040e+00	-2.661477751111177792e+00	-1.900449101526885842e+00	-1.106607261618148152e+00	-1.310819538183758182e+00	-9.023949850525377903e-01
8.938772314813678577e+01	2.413468524999693443e+00	-2.315808998947659791e+00	-2.701844580806076479e+00	-1.929773417089243992e+00	-1.124412944155347649e+00	-1.331588337748477846e+00	-9.172375505622171188e-01
9.024824576946888044e+01	2.436702635775660042e+00	-2.351043927209117701e+00	-2.742667366428975129e+00	-1.959420487989262716e+00	-1.142402438244356722e+00	-1.352576691534890019e+00	-9.322281849538235354e-01
9.111496658312108821e+01	2.460104097744269414e+00	-2.386671048186178812e+00	-2.783949586212162597e+00	-1.989392510160196803e+00	-1.160576602230652510e+00	-1.373785801976968646e+00	-9.473674024843362629e-01
9.198791528086540836e+01	2.483673712583366111e+00	-2.422693206793005594e+00	-2.825694730837395419e+00	-2.019691682748617545e+00	-1.178936288038634261e+00	-1.395216867566014596e+00	-9.626557085112540380e-01
9.286712162542171711e+01	2.507412283886386373e+00	-2.459113255703804235e+00	-2.867906303386672739e+00	-2.050320208020936175e+00	-1.197482341032001019e+00	-1.416871082722904296e+00	-9.780935993410976304e-01
9.375261545045773914e+01	2.531320617162358566e+00	-2.495934055280728092e+00	-2.910587819292318468e+00	-2.081280291269138605e+00	-1.216215599873219588e+00	-1.438749637669459291e+00	-9.936815620769798851e-01
9.464442666058894815e+01	2.555399519835901412e+00	-2.533158473501036401e+00	-2.953742806286362654e+00	-2.112574140715711923e+00	-1.235136896382082794e+00	-1.460853718298933845e+00	-1.009420074465232187e+00
9.554258523137880843e+01	2.579649801247227980e+00	-2.570789385883552658e+00	-2.997374804349286492e+00	-2.144203967417821044e+00	-1.254247055393398647e+00	-1.483184506045660767e+00	-1.025309604741136749e+00
9.644712120933856170e+01	2.604072272652141251e+00	-2.608829675414348959e+00	-3.041487365658036346e+00	-2.176171985170663348e+00	-1.273546894613751590e+00	-1.505743177753800843e+00	-1.041350611473701893e+00
9.735806471192732658e+01	2.628667747222037665e+00	-2.647282232471702024e+00	-3.086084054533369869e+00	-2.208480410410036399e+00	-1.293037224477367131e+00	-1.528530905545219420e+00	-1.057543543409514841e+00
9.827544592755208441e+01	2.653437040043906237e+00	-2.686149954750310265e+00	-3.131168447386510234e+00	-2.241131462114112516e+00	-1.312718848001075411e+00	-1.551548856686493671e+00	-1.073888839315656707e+00
9.919929511556766499e+01	2.678380968120326777e+00	-2.725435747184785651e+00	-3.176744132665131115e+00	-2.274127361704441075e+00	-1.332592560638382606e+00	-1.574798193455056561e+00	-1.090386927821707985e+00
1.001296426062766614e+02	2.703500350369469896e+00	-2.765142521872347992e+00	-3.222814710798596050e+00	-2.307470332946101710e+00	-1.352659150132595078e+00	-1.598280073004417323e+00	-1.107038227260773500e+00
1.010665188009296145e+02	2.728796007625099662e+00	-2.805273197994861523e+00	-3.269383794142592947e+00	-2.341162601847130986e+00	-1.372919396369099987e+00	-1.621995647228570814e+00	-1.123843145509628716e+00
1.020099541717249139e+02	2.754268762636572720e+00	-2.845830701740029056e+00	-3.316455006922982118e+00	-2.375206396557078214e+00	-1.393374071226661348e+00	-1.645946062625453621e+00	-1.140802079827868409e+00
1.029599792618087690e+02	2.779919440068836511e+00	-2.886817966221921772e+00	-3.364031985179023465e+00	-2.409603947264822743e+00	-1.414023938427878324e+00	-1.670132460159582388e+00	-1.157915416696174926e+00
1.039166246852752380e+02	2.805748866502431493e+00	-2.928237931400706984e+00	-3.412118376705868705e+00	-2.444357486095548371e+00	-1.434869753388681168e+00	-1.694555975123762881e+00	-1.175183531653599900e+00
1.048799211271663268e+02	2.831757870433491142e+00	-2.970093544001642716e+00	-3.460717840996358152e+00	-2.479469247006929500e+00	-1.455912263066927226e+00	-1.719217736999930857e+00	-1.192606789133924039e+00
1.058498993434716766e+02	2.857947282273735290e+00	-3.012387757433325319e+00	-3.509834049182137150e+00	-2.514941465684515709e+00	-1.477152205810097207e+00	-1.744118869319113418e+00	-1.210185542301081218e+00
1.068265901611289763e+02	2.884317934350482560e+00	-3.055123531705188800e+00	-3.559470683974067295e+00	-2.550776379436312524e+00	-1.498590311202062431e+00	-1.769260489520500412e+00	-1.227920132883625337e+00
1.078100244780236920e+02	2.910870660906639706e+00	-3.098303833344229652e+00	-3.609631439601919123e+00	-2.586976227086541513e+00	-1.520227299908930574e+00	-1.794643708809607663e+00	-1.245810891008253263e+00
1.088002332629891526e+02	2.937606298100706947e+00	-3.141931635310998949e+00	-3.660320021753388442e+00	-2.623543248868612121e+00	-1.542063883523990597e+00	-1.820269632015586447e+00	-1.263858135032393859e+00
1.097972475558065355e+02	2.964525684006776185e+00	-3.186009916914825713e+00	-3.711540147512387477e+00	-2.660479686317266612e+00	-1.564100764411717526e+00	-1.846139357447606377e+00	-1.282062171375829562e+00
1.108010984672048806e+02	2.991629658614531895e+00	-3.230541663728284441e+00	-3.763295545296645450e+00	-2.697787782159926095e+00	-1.586338635550876397e+00	-1.872253976750367643e+00	-1.300423294351386261e+00
1.118118171788611193e+02	3.018919063829250238e+00	-3.275529867500913461e+00	-3.815589954794605720e+00	-2.735469780207224311e+00	-1.608778180376692957e+00	-1.898614574758718865e+00	-1.318941785994667049e+00
1.128294349433998747e+02	3.046394743471796396e+00	-3.320977526072146357e+00	-3.868427126901582636e+00	-2.773527925242711856e+00	-1.631420072622090656e+00	-1.925222229351358783e+00	-1.337617915892822529e+00
1.138539830843937750e+02	3.074057543278631677e+00	-3.366887643283513309e+00	-3.921810823655258904e+00	-2.811964462911769047e+00	-1.654264976158025924e+00	-1.952078011303665317e+00	-1.356451941012385864e+00
1.148854929963632685e+02	3.101908310901808186e+00	-3.413263228890074164e+00	-3.975744818170449335e+00	-2.850781639609700324e+00	-1.677313544832891301e+00	-1.979182984139631118e+00	-1.375444105526151262e+00
1.159239961447766234e+02	3.129947895908968825e+00	-3.460107298471064130e+00	-4.030232894573138935e+00	-2.889981702368990657e+00	-1.700566422310974657e+00	-2.006538203982867863e+00	-1.394594640639081673e+00
1.169695240660499991e+02	3.158177149783349957e+00	-3.507422873339791636e+00	-4.085278847933828672e+00	-2.929566898745758152e+00	-1.724024241910005362e+00	-2.034144719406738133e+00	-1.413903764413271702e+00
1.180221083675474318e+02	3.186596925923780965e+00	-3.555212980452783000e+00	-4.140886484200168027e+00	-2.969539476705400194e+00	-1.747687626437773423e+00	-2.062003571283588688e+00	-1.433371681591958824e+00
1.190817807275806501e+02	3.215208079644677586e+00	-3.603480652318116206e+00	-4.197059620128848145e+00	-3.009901684507386044e+00	-1.771557188027798047e+00	-2.090115792633046699e+00	-1.452998583422548506e+00
1.201485728954094014e+02	3.244011468176053903e+00	-3.652228926903045014e+00	-4.253802083216825736e+00	-3.050655770589266957e+00	-1.795633527974092924e+00	-2.118482408469464229e+00	-1.472784647478721620e+00
1.212225166912412107e+02	3.273007950663512577e+00	-3.701460847540793520e+00	-4.311117711631767158e+00	-3.091803983449822546e+00	-1.819917236564967844e+00	-2.147104435648407694e+00	-1.492730037481529104e+00
1.223036440062315080e+02	3.302198388168251064e+00	-3.751179462836627732e+00	-4.369010354141837027e+00	-3.133348571531421989e+00	-1.844408892915924358e+00	-2.175982882712275579e+00	-1.512834903119573138e+00
1.233919868024835154e+02	3.331583643667054950e+00	-3.801387826573116691e+00	-4.427483870044710557e+00	-3.175291783101524157e+00	-1.869109064801583786e+00	-2.205118749734987116e+00	-1.533099379868181567e+00
1.244875771130483884e+02	3.361164582052306393e+00	-3.852088997614647958e+00	-4.486542129095917097e+00	-3.217635866133380595e+00	-1.894018308486713043e+00	-2.234513028165777460e+00	-1.553523588807648625e+00
1.255904470419249606e+02	3.390942070131973907e+00	-3.903286039811137975e+00	-4.546189011436399419e+00	-3.260383068185877864e+00	-1.919137168556274364e+00	-2.264166700672066490e+00	-1.574107636440483571e+00
1.267006287640600988e+02	3.420916976629622575e+00	-3.954982021901008782e+00	-4.606428407519425505e+00	-3.303535636282594279e+00	-1.944466177744577084e+00	-2.294080740981438105e+00	-1.594851614507716508e+00
1.278181545253484472e+02	3.451090172184407834e+00	-4.007180017413337403e+00	-4.667264218036701884e+00	-3.347095816789974698e+00	-1.970005856763442864e+00	-2.324256113722678041e+00	-1.615755599804206577e+00
1.289430566426325129e+02	3.481462529351078139e+00	-4.059883104569264489e+00	-4.728700353843809268e+00	-3.391065855294722375e+00	-1.995756714129471199e+00	-2.354693774265932849e+00	-1.636819653993009549e+00
1.300753675037026369e+02	3.512034922599971409e+00	-4.113094366182604489e+00	-4.790740735884892132e+00	-3.435447996480318178e+00	-2.021719245990333036e+00	-2.385394668561918063e+00	-1.658043823418747342e+00
1.312151195672970800e+02	3.542808228317021246e+00	-4.166816889559673776e+00	-4.853389295116621760e+00	-3.480244484002728012e+00	-2.047893935950127808e+00	-2.416359732980234654e+00	-1.679428138920019187e+00
1.323623453631018094e+02	3.573783324803748496e+00	-4.221053766398332741e+00	-4.916649972431411442e+00	-3.525457560365255816e+00	-2.074281254893788340e+00	-2.447589894146751099e+00	-1.700972615640825136e+00
1.335170774917507686e+02	3.604961092277271018e+00	-4.275808092686270712e+00	-4.980526718579948664e+00	-3.571089466792594980e+00	-2.100881660810565155e+00	-2.479086068780087970e+00	-1.722677252841041895e+00
1.346793486248257352e+02	3.636342412870294805e+00	-4.331082968598479077e+00	-5.045023494092954586e+00	-3.617142443104007121e+00	-2.127695598616530681e+00	-2.510849163527167249e+00	-1.744542033705894557e+00
1.358491915048562930e+02	3.667928170631119755e+00	-4.386881498393933931e+00	-5.110144269202204548e+00	-3.663618727585664203e+00	-2.154723499976140655e+00	-2.542880074797831735e+00	-1.766566925154449130e+00
1.370266389453199167e+02	3.699719251523637897e+00	-4.443206790311504228e+00	-5.175893023760841594e+00	-3.710520556862169084e+00	-2.181965783122858493e+00	-2.575179688598563832e+00	-1.788751877647151156e+00
1.382117238306419154e+02	3.731716543427331612e+00	-4.500061956465078339e+00	-5.242273747162943920e+00	-3.757850165767217199e+00	-2.209422852678810667e+00	-2.607748880365265531e+00	-1.811096824992355803e+00
1.394044791161955175e+02	3.763920936137278961e+00	-4.557450112737889469e+00	-5.309290438262350698e+00	-3.805609787213433570e+00	-2.237095099473510817e+00	-2.640588514795119135e+00	-1.833601684151901834e+00
1.406049378283016438e+02	3.796333321364144364e+00	-4.615374378676028400e+00	-5.376947105290729390e+00	-3.853801652061331851e+00	-2.264982900361593110e+00	-2.673699445677514497e+00	-1.856266355045670835e+00
1.418131330642291630e+02	3.828954592734187479e+00	-4.673837877381216366e+00	-5.445247765774960058e+00	-3.902427988987475782e+00	-2.293086618039636537e+00	-2.707082515724066329e+00	-1.879090720355205635e+00
1.430290979921948349e+02	3.861785645789260535e+00	-4.732843735402732399e+00	-5.514196446453725642e+00	-3.951491024351743153e+00	-2.321406600861985581e+00	-2.740738556397677606e+00	-1.902074645326292668e+00
1.442528658513632251e+02	3.894827377986807448e+00	-4.792395082628582159e+00	-5.583797183193375702e+00	-4.000992982063789505e+00	-2.349943182655653384e+00	-2.774668387740700126e+00	-1.925217977570606864e+00
1.454844699518467621e+02	3.928080688699862488e+00	-4.852495052175831880e+00	-5.654054020903046762e+00	-4.050936083448622327e+00	-2.378696682534234164e+00	-2.808872818202136745e+00	-1.948520546866331582e+00
1.467239436747057653e+02	3.961546479217055605e+00	-4.913146780280203352e+00	-5.724971013449057899e+00	-4.101322547111350580e+00	-2.407667404710874148e+00	-2.843352644463939871e+00	-1.971982164957807537e+00
1.479713204719482462e+02	3.995225652742602662e+00	-4.974353406184792270e+00	-5.796552223568517626e+00	-4.152154588801070467e+00	-2.436855638310269523e+00	-2.878108651266347628e+00	-1.995602625354189419e+00
1.492266338665301930e+02	4.029119114396315204e+00	-5.036118072028069825e+00	-5.868801722782232666e+00	-4.203434421273910537e+00	-2.466261657179714462e+00	-2.913141611232314965e+00	-2.019381703127112626e+00
1.504899174523555132e+02	4.063227771213599127e+00	-5.098443922731012101e+00	-5.941723591306827146e+00	-4.255164254155200609e+00	-2.495885719699165506e+00	-2.948452284690976199e+00	-2.043319154707353480e+00
1.517612048942758349e+02	4.097552532145448012e+00	-5.161334105883479850e+00	-6.015321917966142351e+00	-4.307346293800818238e+00	-2.525728068590362252e+00	-2.984041419500204739e+00	-2.067414717680518876e+00
1.530405299280906775e+02	4.132094308058448462e+00	-5.224791771629750059e+00	-6.089600800101862887e+00	-4.359982743157640783e+00	-2.555788930724961716e+00	-3.019909750868204235e+00	-2.091668110581717865e+00
1.543279263605475364e+02	4.166854011734783647e+00	-5.288820072553304108e+00	-6.164564343483425191e+00	-4.413075801623188354e+00	-2.586068516931733008e+00	-3.056058001174196015e+00	-2.116079032689269113e+00
1.556234280693414576e+02	4.201832557872219986e+00	-5.353422163560715319e+00	-6.240216662217102694e+00	-4.466627664904334161e+00	-2.616567021802728821e+00	-3.092486879788103771e+00	-2.140647163817353427e+00
1.569270690031156050e+02	4.237030863084121357e+00	-5.418601201764844610e+00	-6.316561878654441742e+00	-4.520640524875252808e+00	-2.647284623498565637e+00	-3.129197082889385584e+00	-2.165372164107745245e+00
1.582388831814609489e+02	4.272449845899445542e+00	-5.484360346367127548e+00	-6.393604123299844844e+00	-4.575116569434414693e+00	-2.678221483552654547e+00	-3.166189293284837003e+00	-2.190253673820472535e+00
1.595589046949162366e+02	4.308090426762738012e+00	-5.550702758539112658e+00	-6.471347534717450500e+00	-4.630057982360777480e+00	-2.709377746674511478e+00	-3.203464180225501945e+00	-2.215291313123521011e+00
1.608871677049681068e+02	4.343953528034139033e+00	-5.617631601303177291e+00	-6.549796259437250967e+00	-4.685466943169105392e+00	-2.740753540552084644e+00	-3.241022399222636352e+00	-2.240484681881532047e+00
1.622237064440511460e+02	4.380040073989381000e+00	-5.685150039412401490e+00	-6.628954451860421315e+00	-4.741345626964382554e+00	-2.772348975653067260e+00	-3.278864591862678868e+00	-2.265833359443455208e+00
1.635685552155475193e+02	4.416350990819783107e+00	-5.753261239229664703e+00	-6.708826274163919301e+00	-4.797696204295414546e+00	-2.804164145025299870e+00	-3.316991385621335997e+00	-2.291336904429263299e+00
1.649217483937875102e+02	4.452887206632262895e+00	-5.821968368605940469e+00	-6.789415896204332057e+00	-4.854520841007555099e+00	-2.836199124096157931e+00	-3.355403393676695600e+00	-2.316994854515619373e+00
1.662833204240491511e+02	4.489649651449327372e+00	-5.891274596757707371e+00	-6.870727495420912767e+00	-4.911821698094506417e+00	-2.868453970470938863e+00	-3.394101214721351401e+00	-2.342806726220524105e+00
1.676533058225583375e+02	4.526639257209075673e+00	-5.961183094143611250e+00	-6.952765256737895250e+00	-4.969600931549331690e+00	-2.900928723730317849e+00	-3.433085432773636203e+00	-2.368772014686997718e+00
1.690317391764887986e+02	4.563856957765198175e+00	-6.031697032340312958e+00	-7.035533372466065138e+00	-5.027860692214566107e+00	-2.933623405226817304e+00	-3.472356616987891442e+00	-2.394890193465743167e+00
1.704186551439621837e+02	4.601303688886979160e+00	-6.102819583917429291e+00	-7.119036042203462422e+00	-5.086603125631399713e+00	-2.966538017880229638e+00	-3.511915321463716211e+00	-2.421160714296742178e+00
1.718140884540479760e+02	4.638980388259295040e+00	-6.174553922311779353e+00	-7.203277472735464038e+00	-5.145830371888099997e+00	-2.999672545972155824e+00	-3.551762085054373408e+00	-2.447583006889937796e+00
1.732180739067633226e+02	4.676887995482609917e+00	-6.246903221700697451e+00	-7.288261877933953414e+00	-5.205544565467444151e+00	-3.033026954939471498e+00	-3.591897431174133182e+00	-2.474156478704809370e+00
1.746306463730734322e+02	4.715027452072982683e+00	-6.319870656874614134e+00	-7.373993478655846978e+00	-5.265747835093376850e+00	-3.066601191166877349e+00	-3.632321867604744625e+00	-2.500880514729010518e+00
1.760518407948913477e+02	4.753399701462066140e+00	-6.393459403108742833e+00	-7.460476502640765339e+00	-5.326442303576723880e+00	-3.100395181778413445e+00	-3.673035886300886954e+00	-2.527754477255939491e+00
1.774816921850779181e+02	4.792005688997103441e+00	-6.467672636033996447e+00	-7.547715184407945088e+00	-5.387630087660041589e+00	-3.134408834428009882e+00	-3.714039963194701865e+00	-2.554777705661316567e+00
1.789202356274417980e+02	4.830846361940928979e+00	-6.542513531507023750e+00	-7.635713765152432053e+00	-5.449313297861621663e+00	-3.168642037089038244e+00	-3.755334557999338241e+00	-2.581949516178737358e+00
1.803675062767397037e+02	4.869922669471971943e+00	-6.617985265479491730e+00	-7.724476492640422798e+00	-5.511494038318563327e+00	-3.203094657842887383e+00	-3.796920114011555381e+00	-2.609269201674218497e+00
1.818235393586758164e+02	4.909235562684247434e+00	-6.694091013866451334e+00	-7.814007621103886692e+00	-5.574174406629019529e+00	-3.237766544666534241e+00	-3.838797057913352351e+00	-2.636736031419713910e+00
1.832883701699024925e+02	4.948785994587367121e+00	-6.770833952413963353e+00	-7.904311411134408161e+00	-5.637356493693522985e+00	-3.272657525219129671e+00	-3.880965799572645647e+00	-2.664349250865611030e+00


==> FitData/K1points.txt <==
1.388977509691209775e+02	-2.100000000000000089e+00	1.294706679583999875e+00	4.699999999999999734e-01
7.707732003816100530e+01	-1.040000000000000036e+00	9.364777324920000590e-01	3.300000000000000155e-01
2.376819906969600638e+01	1.000000000000000021e-02	2.583499898880000645e-01	2.099999999999999922e-01


==> FitData/K2Adata.txt <==
1.000000000000000590e-05	2.478386565051815566e-08	2.462882747775574813e-08	2.493890382328056981e-08	-1.642641530031358154e-07	-1.666681568946207181e-07	-1.618601491116508863e-07
1.356784914572864231e+01	2.998666691634729528e-02	2.977631346236032234e-02	3.019702037033427863e-02	-7.728279987669102458e-02	-8.054451609123221278e-02	-7.402108366214986412e-02
2.713568829145728856e+01	5.961598327882229598e-02	5.919527652588651989e-02	6.003669003175808594e-02	-1.402724046889630982e-01	-1.467958347140415343e-01	-1.337489746638846344e-01
4.070352743718591171e+01	8.911042828242796143e-02	8.847936823054337874e-02	8.974148833431254413e-02	-1.978671551464633027e-01	-2.076522989820790144e-01	-1.880820113108475078e-01
5.427136658291457394e+01	1.185172876245550178e-01	1.176758742737216423e-01	1.193587009753884487e-01	-2.519584791448168382e-01	-2.650053367909698254e-01	-2.389116214986637676e-01
6.783920572864316512e+01	1.478590188594129107e-01	1.468072522096307564e-01	1.489107855091951482e-01	-3.034446788524092220e-01	-3.197532503090995126e-01	-2.871361073957189314e-01
8.140704487437187709e+01	1.771488491978961966e-01	1.758867292491652079e-01	1.784109691466272130e-01	-3.528548427050067215e-01	-3.724251279722343155e-01	-3.332845574377790721e-01
9.497488402010047537e+01	2.063955187384807211e-01	2.049230454908009258e-01	2.078679919861605441e-01	-4.005385746416618153e-01	-4.233705737194266572e-01	-3.777065755638969180e-01
1.085427231658291447e+02	2.356052394259038618e-01	2.339224128792752877e-01	2.372880659725325470e-01	-4.467443524518597275e-01	-4.728380653401618727e-01	-4.206506395635575268e-01
1.221105623115577004e+02	2.647826559274502056e-01	2.628894760818728527e-01	2.666758357730277251e-01	-4.916579628269934221e-01	-5.210133895258327597e-01	-4.623025361281539736e-01
1.356784014572863555e+02	2.939313734271125078e-01	2.918278402825862927e-01	2.960349065716387784e-01	-5.354236131267564591e-01	-5.680407536361331555e-01	-5.028064726173797627e-01
1.492462406030150248e+02	3.230542719927144701e-01	3.207403855492395039e-01	3.253681584361895474e-01	-5.781565060641046250e-01	-6.140353603840186247e-01	-5.422776517441906252e-01
1.628140797487437226e+02	3.521537056278164490e-01	3.496294658853926762e-01	3.546779453702403884e-01	-6.199508017814536753e-01	-6.590913699119049785e-01	-5.808102336510023722e-01
1.763819188944723635e+02	3.812316344977277893e-01	3.784970414563551544e-01	3.839662275391004242e-01	-6.608849068911764046e-01	-7.032871888321649001e-01	-6.184826249501877982e-01
1.899497580402010328e+02	4.102897162273715370e-01	4.073447698870500400e-01	4.132346625676930341e-01	-7.010251263901933205e-01	-7.466891221417191193e-01	-6.553611306386674107e-01
2.035175971859296169e+02	4.393293709818538173e-01	4.361740713425835692e-01	4.424846706211241210e-01	-7.404282668827628644e-01	-7.893539764448258556e-01	-6.915025573206996512e-01
2.170854363316581441e+02	4.683518291166858249e-01	4.649861761784668257e-01	4.717174820549049352e-01	-7.791435425893299405e-01	-8.313309659619302350e-01	-7.269561192167295349e-01
2.306532754773869556e+02	4.973581668704311065e-01	4.937821606332633007e-01	5.009341731075990234e-01	-8.172140030523969978e-01	-8.726631402355344846e-01	-7.617648658692590669e-01
2.442211146231155396e+02	5.263493336312559112e-01	5.225629740951392987e-01	5.301356931673726347e-01	-8.546776237986668523e-01	-9.133884747923417535e-01	-7.959667728049918400e-01
2.577889537688441237e+02	5.553261731265086709e-01	5.513294602914432518e-01	5.593228859615742010e-01	-8.915681539220544627e-01	-9.535407187262665563e-01	-8.295955891178420361e-01
2.713567929145729067e+02	5.842894401396974136e-01	5.800823740056831879e-01	5.884965062737117503e-01	-9.279157847628616285e-01	-9.931500633776111364e-01	-8.626815061481120095e-01
2.849246320603012919e+02	6.132398138762584772e-01	6.088223944432954449e-01	6.176572333092216205e-01	-9.637476845385980484e-01	-1.032243676963884749e+00	-8.952516921133111261e-01
2.984924712060300749e+02	6.421779087781083195e-01	6.375501360461964806e-01	6.468056815100203805e-01	-9.990884309258529772e-01	-1.070846137161677092e+00	-9.273307246900287515e-01
3.120603103517586874e+02	6.711042833681500897e-01	6.662661573372894441e-01	6.759424093990108462e-01	-1.033960364840802670e+00	-1.108979784887164088e+00	-9.589409447944412523e-01
3.256281494974873567e+02	7.000194475539428529e-01	6.949709682241335118e-01	7.050679268837525271e-01	-1.068383882585782541e+00	-1.146665016442681040e+00	-9.901027487288837081e-01
3.391959886432160829e+02	7.289238687121523119e-01	7.236650360833940532e-01	7.341827013409105707e-01	-1.102377679227420026e+00	-1.183920526894855829e+00	-1.020834831559984002e+00
3.527638277889446954e+02	7.578179767980723902e-01	7.523487908703654359e-01	7.632871627257796776e-01	-1.135958952977504488e+00	-1.220763514455477372e+00	-1.051154391499531160e+00
3.663316669346731373e+02	7.867021686680133463e-01	7.810226294413574744e-01	7.923817078946693293e-01	-1.169143578088428725e+00	-1.257209853376938913e+00	-1.081077302799918316e+00
3.798995060804020341e+02	8.155768117605393108e-01	8.096869192349346323e-01	8.214667042861441004e-01	-1.201946252102715329e+00	-1.293274241201763042e+00	-1.110618263003667394e+00
3.934673452261303623e+02	8.444422472512065347e-01	8.383420014266529385e-01	8.505424930757600199e-01	-1.234380622042703601e+00	-1.328970324952288395e+00	-1.139790919133118363e+00
4.070351843718592590e+02	8.732987927717117405e-01	8.669881936482095597e-01	8.796093918952142543e-01	-1.266459393176163406e+00	-1.364310809896285503e+00	-1.168607976456040642e+00
4.206030235175878147e+02	9.021467447661100092e-01	8.956257923436590218e-01	9.086676971885613296e-01	-1.298194423265378594e+00	-1.399307553796037995e+00	-1.197081292734718749e+00
4.341708626633163703e+02	9.309863805427376349e-01	9.242550748213376188e-01	9.377176862641375399e-01	-1.329596804643756291e+00	-1.433971648984953218e+00	-1.225221960302559365e+00
4.477387018090450965e+02	9.598179600694096703e-01	9.528763010490609586e-01	9.667596190897584929e-01	-1.360676936023904604e+00	-1.468313494175638390e+00	-1.253040377872170152e+00
4.613065409547738227e+02	9.886417275508455615e-01	9.814897152315480433e-01	9.957937398701431908e-01	-1.391444585594605376e+00	-1.502342857556876687e+00	-1.280546313632333844e+00
4.748743801005023784e+02	1.017457912820370902e+00	1.010095547202124688e+00	1.024820278438617338e+00	-1.421908946688902331e+00	-1.536068932461710723e+00	-1.307748960916093495e+00
4.884422192462311045e+02	1.046266732572454838e+00	1.038694013655259596e+00	1.053839451489650081e+00	-1.452078687085522457e+00	-1.569500386668868153e+00	-1.334656987502176317e+00
5.020100583919594897e+02	1.075068391458199768e+00	1.067285319242055941e+00	1.082851463674343817e+00	-1.481961992828616959e+00	-1.602645406222499957e+00	-1.361278579434733516e+00
5.155778975376882727e+02	1.103863083062332384e+00	1.095869657547239751e+00	1.111856508577425240e+00	-1.511566607307184062e+00	-1.635511734511604365e+00	-1.387621480102763094e+00
5.291457366834166578e+02	1.132650990777279487e+00	1.124447211963238047e+00	1.140854769591321149e+00	-1.540899866218349956e+00	-1.668106707233307340e+00	-1.413693025203391684e+00
5.427135758291454977e+02	1.161432288587554540e+00	1.153018156474564293e+00	1.169846420700545009e+00	-1.569968728942604752e+00	-1.700437283768099661e+00	-1.439500174117109177e+00
5.562814149748738828e+02	1.190207141775651234e+00	1.181582656363712180e+00	1.198831627187590509e+00	-1.598779806779778712e+00	-1.732510075415810702e+00	-1.465049538143746055e+00
5.698492541206026090e+02	1.218975707559046828e+00	1.210140868848158746e+00	1.227810546269934910e+00	-1.627339388428863387e+00	-1.764331370875432903e+00	-1.490347405982293427e+00
5.834170932663312215e+02	1.247738135666492498e+00	1.238692943656655832e+00	1.256783327676329387e+00	-1.655653463039970630e+00	-1.795907159297077227e+00	-1.515399766782863145e+00
5.969849324120602887e+02	1.276494568860685241e+00	1.267239023551899768e+00	1.285750114169470937e+00	-1.683727741120907950e+00	-1.827243151188552073e+00	-1.540212331053263384e+00
6.105527715577889012e+02	1.305245143413388043e+00	1.295779244805653763e+00	1.314711042021122545e+00	-1.711567673542295998e+00	-1.858344797420477423e+00	-1.564790549664113906e+00
6.241206107035170589e+02	1.333989989538313381e+00	1.324313737631630294e+00	1.343666241444996690e+00	-1.739178468852623505e+00	-1.889217306541342234e+00	-1.589139631163904554e+00
6.376884498492461262e+02	1.362729231786342421e+00	1.352842626580710528e+00	1.372615836991974536e+00	-1.766565109087012031e+00	-1.919865660586267619e+00	-1.613264557587755554e+00
6.512562889949743976e+02	1.391462989407084905e+00	1.381366030902504205e+00	1.401559947911665827e+00	-1.793732364230022691e+00	-1.950294629539815805e+00	-1.637170098920229133e+00
6.648241281407028964e+02	1.420191376680322026e+00	1.409884064876792520e+00	1.430498688483851755e+00	-1.820684805472791545e+00	-1.980508784593121741e+00	-1.660860826352460906e+00
6.783919672864317363e+02	1.448914503220359196e+00	1.438396838117880883e+00	1.459432168322837731e+00	-1.847426817387533227e+00	-2.010512510318400725e+00	-1.684341124456665062e+00
6.919598064321606898e+02	1.477632474256033612e+00	1.466904455854606493e+00	1.488360492657460954e+00	-1.873962609127762136e+00	-2.040310015869167160e+00	-1.707615202386356668e+00
7.055276455778894160e+02	1.506345390888752078e+00	1.495407019188376152e+00	1.517283762589128449e+00	-1.900296224749767893e+00	-2.069905345301709776e+00	-1.730687104197824899e+00
7.190954847236176875e+02	1.535053350330672473e+00	1.523904625331347740e+00	1.546202075329997427e+00	-1.926431552739873876e+00	-2.099302387102353507e+00	-1.753560718377393801e+00
7.326633238693466410e+02	1.563756446124904942e+00	1.552397367826631402e+00	1.575115524423178925e+00	-1.952372334822434663e+00	-2.128504882995451375e+00	-1.776239786649417063e+00
7.462311630150747987e+02	1.592454768349391259e+00	1.580885336752168913e+00	1.604024199946613827e+00	-1.978122174115200194e+00	-2.157516436098754209e+00	-1.798727912131645512e+00
7.597990021608035249e+02	1.621148403805964477e+00	1.609368618909793547e+00	1.632928188702135852e+00	-2.003684542691392068e+00	-2.186340518485483386e+00	-1.821028566897299861e+00
7.733668413065320237e+02	1.649837436195884743e+00	1.637847298000764784e+00	1.661827574391004925e+00	-2.029062788601476264e+00	-2.214980478206104664e+00	-1.843145098996846976e+00
7.869346804522607499e+02	1.678521946283067612e+00	1.666321454788998846e+00	1.690722437777136822e+00	-2.054260142402055234e+00	-2.243439545817221159e+00	-1.865080738986888642e+00
8.005025195979897035e+02	1.707202012046044270e+00	1.694791167253026698e+00	1.719612856839062287e+00	-2.079279723234374266e+00	-2.271720840460077273e+00	-1.886838606008670371e+00
8.140703587437182023e+02	1.735877708819618226e+00	1.723256510727651847e+00	1.748498906911584827e+00	-2.104124544490619808e+00	-2.299827375526860340e+00	-1.908421713454378832e+00
8.276381978894469285e+02	1.764549109427080653e+00	1.751717558036165467e+00	1.777380660817996061e+00	-2.128797519102384239e+00	-2.327762063949161853e+00	-1.929832974255605738e+00
8.412060370351753136e+02	1.793216284303745134e+00	1.780174379613881142e+00	1.806258188993609570e+00	-2.153301464482250793e+00	-2.355527723139565932e+00	-1.951075205824934988e+00
8.547738761809039261e+02	1.821879301612519653e+00	1.808627043623706854e+00	1.835131559601332896e+00	-2.177639107146506880e+00	-2.383127079614359101e+00	-1.972151134678653994e+00
8.683417153266327659e+02	1.850538227352132692e+00	1.837075616064371086e+00	1.864000838639894742e+00	-2.201813087044291795e+00	-2.410562773322681540e+00	-1.993063400765901605e+00
8.819095544723610374e+02	1.879193125458594960e+00	1.865520160871884547e+00	1.892866090045305816e+00	-2.225825961616085369e+00	-2.437837361705011752e+00	-2.013814561527158098e+00
8.954773936180903320e+02	1.907844057900423662e+00	1.893960740014764443e+00	1.921727375786083103e+00	-2.249680209602447523e+00	-2.464953323501911875e+00	-2.034407095702982726e+00
9.090452327638187171e+02	1.936491084768075854e+00	1.922397413583467829e+00	1.950584755952684102e+00	-2.273378234621819871e+00	-2.491913062331821305e+00	-2.054843406911817993e+00
9.226130719095469885e+02	1.965134264358066041e+00	1.950830239874509209e+00	1.979438288841623317e+00	-2.296922368534728864e+00	-2.518718910055267379e+00	-2.075125827014189461e+00
9.361809110552762832e+02	1.993773653252117972e+00	1.979259275469612556e+00	2.008288031034624055e+00	-2.320314874610041045e+00	-2.545373129941117085e+00	-2.095256619278964116e+00
9.497487502010047820e+02	2.022409306391725892e+00	2.007684575310271224e+00	2.037134037473180559e+00	-2.343557950507627829e+00	-2.571877919649240951e+00	-2.115237981366013820e+00
9.633165893467332808e+02	2.051041277148467401e+00	2.036106192768064815e+00	2.065976361528871319e+00	-2.366653731090585300e+00	-2.598235414042735503e+00	-2.135072048138433765e+00
9.768844284924616659e+02	2.079669617390345060e+00	2.064524179710992779e+00	2.094815055069697340e+00	-2.389604291078964327e+00	-2.624447687841652055e+00	-2.154760894316275710e+00
9.904522676381907331e+02	2.108294377544441378e+00	2.092938586566140735e+00	2.123650168522742465e+00	-2.412411647556069294e+00	-2.650516758129294548e+00	-2.174306536982843596e+00
1.004020106783919232e+03	2.136915606656142330e+00	2.121349462378892436e+00	2.152481750933392224e+00	-2.435077762337387597e+00	-2.676444586721149932e+00	-2.193710937953624374e+00
1.017587945929647390e+03	2.165533352445160986e+00	2.149756854868962730e+00	2.181309850021360131e+00	-2.457604544211453579e+00	-2.702233082405752995e+00	-2.212976006017153274e+00
1.031155785075376798e+03	2.194147661358574641e+00	2.178160810483427134e+00	2.210134512233722148e+00	-2.479993851061201848e+00	-2.727884103066038790e+00	-2.232103599056364018e+00
1.044723624221105410e+03	2.222758578621052639e+00	2.206561374446956325e+00	2.238955782795148952e+00	-2.502247491873602403e+00	-2.753399457688976870e+00	-2.251095526058227492e+00
1.058291463366833568e+03	2.251366148282503588e+00	2.234958590809458467e+00	2.267773705755548708e+00	-2.524367228644948113e+00	-2.778780908270859662e+00	-2.269953549019036121e+00
1.071859302512561726e+03	2.279970413263256557e+00	2.263352502491262630e+00	2.296588324035250483e+00	-2.546354778188375967e+00	-2.804030171624824153e+00	-2.288679384751926005e+00
1.085427141658290793e+03	2.308571415396962756e+00	2.291743151326020467e+00	2.325399679467905489e+00	-2.568211813849873071e+00	-2.829148921096858782e+00	-2.307274706602886472e+00
1.098994980804019406e+03	2.337169195471345606e+00	2.320130578101454510e+00	2.354207812841237146e+00	-2.589939967138461974e+00	-2.854138788195984766e+00	-2.325741146080937849e+00
1.112562819949748246e+03	2.365763793266949744e+00	2.348514822598110285e+00	2.383012763935790534e+00	-2.611540829275888154e+00	-2.879001364143948027e+00	-2.344080294407826504e+00
1.126130659095476631e+03	2.394355247593987102e+00	2.376895923626198392e+00	2.411814571561776699e+00	-2.633015952670680893e+00	-2.903738201349278292e+00	-2.362293703992082161e+00
1.139698498241205016e+03	2.422943596327418181e+00	2.405273919060680221e+00	2.440613273594156585e+00	-2.654366852321201176e+00	-2.928350814810336544e+00	-2.380382889832065807e+00
1.153266337386934310e+03	2.451528876440353333e+00	2.433648845874667010e+00	2.469408907006040543e+00	-2.675595007151818194e+00	-2.952840683451490644e+00	-2.398349330852145300e+00
1.166834176532662241e+03	2.480111124035881076e+00	2.462020740171245503e+00	2.498201507900516205e+00	-2.696701861286250335e+00	-2.977209251396459866e+00	-2.416194471176039915e+00
1.180402015678391308e+03	2.508690374377434473e+00	2.490389637213850538e+00	2.526991111541019297e+00	-2.717688825261646901e+00	-3.001457929182393514e+00	-2.433919721340898956e+00
1.193969854824120375e+03	2.537266661917733312e+00	2.518755571455201014e+00	2.555777752380266943e+00	-2.738557277186846495e+00	-3.025588094918130633e+00	-2.451526459455561024e+00
1.207537693969849215e+03	2.565840020326431326e+00	2.547118576564949777e+00	2.584561464087913318e+00	-2.759308563847990836e+00	-3.049601095389812055e+00	-2.469016032306168285e+00
1.221105533115577146e+03	2.594410482516507965e+00	2.575478685456077610e+00	2.613342279576939209e+00	-2.779944001764422801e+00	-3.073498247116781545e+00	-2.486389756412063168e+00
1.234673372261305758e+03	2.622978080669508216e+00	2.603835930310128610e+00	2.642120231028887822e+00	-2.800464878197685525e+00	-3.097280837360581796e+00	-2.503648919034788811e+00
1.248241211407034370e+03	2.651542846259637098e+00	2.632190342601309130e+00	2.670895349917965511e+00	-2.820872452116122364e+00	-3.120950125089555716e+00	-2.520794779142688125e+00
1.261809050552763210e+03	2.680104810076842092e+00	2.660541953119565317e+00	2.699667667034119312e+00	-2.841167955117573918e+00	-3.144507341901544351e+00	-2.537828568333602153e+00
1.275376889698491823e+03	2.708664002248879488e+00	2.688890791992653906e+00	2.728437212505105958e+00	-2.861352592312351728e+00	-3.167953692906859686e+00	-2.554751491717842882e+00
1.288944728844220663e+03	2.737220452262456138e+00	2.717236888707281750e+00	2.757204015817630971e+00	-2.881427543168654459e+00	-3.191290357573699499e+00	-2.571564728763608532e+00
1.302512567989949048e+03	2.765774188983467052e+00	2.745580272129343857e+00	2.785968105837590691e+00	-2.901393962322385889e+00	-3.214518490537968454e+00	-2.588269434106802880e+00
1.316080407135677888e+03	2.794325240676406086e+00	2.773920970523333640e+00	2.814729510829478532e+00	-2.921252980353213680e+00	-3.237639222379333326e+00	-2.604866738327093145e+00
1.329648246281406500e+03	2.822873635022959959e+00	2.802259011570939151e+00	2.843488258474981212e+00	-2.941005704528634190e+00	-3.260653660365291362e+00	-2.621357748691976131e+00
1.343216085427134658e+03	2.851419399139853095e+00	2.830594422388883036e+00	2.872244375890823154e+00	-2.960653219517658030e+00	-3.283562889164852283e+00	-2.637743549870462445e+00
1.356783924572863953e+03	2.879962559595972582e+00	2.858927229546053717e+00	2.900997889645891004e+00	-2.980196588075664899e+00	-3.306367971533396233e+00	-2.654025204617932232e+00
1.370351763718591883e+03	2.908503142428793264e+00	2.887257459079926036e+00	2.929748825777661381e+00	-2.999636851701845686e+00	-3.329069948970114101e+00	-2.670203754433575938e+00
1.383919602864321632e+03	2.937041173160183316e+00	2.915585136512367725e+00	2.958497209808000239e+00	-3.018975031270631160e+00	-3.351669842349437101e+00	-2.686280220191823442e+00
1.397487442010050017e+03	2.965576676811543688e+00	2.943910286864778847e+00	2.987243066758308974e+00	-3.038212127638328042e+00	-3.374168652527671952e+00	-2.702255602748983687e+00
1.411055281155777948e+03	2.994109677918407986e+00	2.972232934672694338e+00	3.015986421164122078e+00	-3.057349122226224569e+00	-3.396567360926105117e+00	-2.718130883526343133e+00
1.424623120301507015e+03	3.022640200544452149e+00	3.000553103999789695e+00	3.044727297089115048e+00	-3.076386977581236692e+00	-3.418866930091654321e+00	-2.733907025070817731e+00
1.438190959447235855e+03	3.051168268294969899e+00	3.028870818451359082e+00	3.073465718138582048e+00	-3.095326637915211343e+00	-3.441068304236166497e+00	-2.749584971594254856e+00
1.451758798592964240e+03	3.079693904329854792e+00	3.057186101187294724e+00	3.102201707472415304e+00	-3.114169029623877538e+00	-3.463172409755369774e+00	-2.765165649492383970e+00
1.465326637738692625e+03	3.108217131376084907e+00	3.085498974934576033e+00	3.130935287817594670e+00	-3.132915061786398780e+00	-3.485180155728428542e+00	-2.780649967844367687e+00
1.478894476884421692e+03	3.136737971739754549e+00	3.113809461999296868e+00	3.159666481480213118e+00	-3.151565626646405160e+00	-3.507092434398972447e+00	-2.796038818893837430e+00
1.492462316030149850e+03	3.165256447317646327e+00	3.142117584278239395e+00	3.188395310357053258e+00	-3.170121600075392010e+00	-3.528910121638496378e+00	-2.811333078512286754e+00
1.506030155175879145e+03	3.193772579608412432e+00	3.170423363270057138e+00	3.217121795946768170e+00	-3.188583842019253378e+00	-3.550634077392895271e+00	-2.826533606645610597e+00
1.519597994321607075e+03	3.222286389723315825e+00	3.198726820086012168e+00	3.245845959360620814e+00	-3.206953196928726157e+00	-3.572265146112904688e+00	-2.841641247744545851e+00
1.533165833467336597e+03	3.250797898396629915e+00	3.227027975460377007e+00	3.274567821332883266e+00	-3.225230494174466944e+00	-3.593804157169183444e+00	-2.856656831179749556e+00
1.546733672613064527e+03	3.279307125995620353e+00	3.255326849760418639e+00	3.303287402230822956e+00	-3.243416548447420666e+00	-3.615251925252674248e+00	-2.871581171642165753e+00
1.560301511758792913e+03	3.307814092530231509e+00	3.283623462996080988e+00	3.332004722064382474e+00	-3.261512160145159100e+00	-3.636609250760949763e+00	-2.886415069529367550e+00
1.573869350904522435e+03	3.336318817662391467e+00	3.311917834829292140e+00	3.360719800495491683e+00	-3.279518115744764817e+00	-3.657876920171092561e+00	-2.901159311318434852e+00
1.587437190050251274e+03	3.364821320715011943e+00	3.340209984582963809e+00	3.389432656847060521e+00	-3.297435188162860076e+00	-3.679055706399724901e+00	-2.915814669925993474e+00
1.601005029195979887e+03	3.393321620680692430e+00	3.368499931249695045e+00	3.418143310111689814e+00	-3.315264137103328679e+00	-3.700146369150731029e+00	-2.930381905055924552e+00
1.614572868341708499e+03	3.421819736230108600e+00	3.396787693500162852e+00	3.446851778960055235e+00	-3.333005709393257465e+00	-3.721149655251197341e+00	-2.944861763535316257e+00
1.628140707487435975e+03	3.450315685720131587e+00	3.425073289691237477e+00	3.475558081749027028e+00	-3.350660639307559752e+00	-3.742066298976036709e+00	-2.959254979639081906e+00
1.641708546633165724e+03	3.478809487201683925e+00	3.453356737873840565e+00	3.504262236529528174e+00	-3.368229648882828275e+00	-3.762897022361843202e+00	-2.973562275403812905e+00
1.655276385778893655e+03	3.507301158427297949e+00	3.481638055800506226e+00	3.532964261054091004e+00	-3.385713448220723176e+00	-3.783642535510274296e+00	-2.987784360931169836e+00
1.668844224924622040e+03	3.535790716858486338e+00	3.509917260932745364e+00	3.561664172784227311e+00	-3.403112735781523401e+00	-3.804303536881611603e+00	-3.001921934681433424e+00
1.682412064070351107e+03	3.564278179672818236e+00	3.538194370448128012e+00	3.590361988897508461e+00	-3.420428198668044484e+00	-3.824880713578670210e+00	-3.015975683757416981e+00
1.695979903216079265e+03	3.592763563770795088e+00	3.566469401247156501e+00	3.619057726294434119e+00	-3.437660512900434284e+00	-3.845374741621597536e+00	-3.029946284179269700e+00
1.709547742361808560e+03	3.621246885782507974e+00	3.594742369959920136e+00	3.647751401605095811e+00	-3.454810343682175322e+00	-3.865786286213876100e+00	-3.043834401150472768e+00
1.723115581507537399e+03	3.649728162074062698e+00	3.623013292952526498e+00	3.676443031195599787e+00	-3.471878345657615217e+00	-3.886116001999853076e+00	-3.057640689315375582e+00
1.736683420653265557e+03	3.678207408753825014e+00	3.651282186333340007e+00	3.705132631174310465e+00	-3.488865163161436467e+00	-3.906364533314213183e+00	-3.071365793008660638e+00
1.750251259798993715e+03	3.706684641678463343e+00	3.679549065959029530e+00	3.733820217397898045e+00	-3.505771430460272953e+00	-3.926532514423586306e+00	-3.085010346496959599e+00
1.763819098944722782e+03	3.735159876458796990e+00	3.707813947440414371e+00	3.762505805477180054e+00	-3.522597771986868853e+00	-3.946620569760719732e+00	-3.098574974213018418e+00
1.777386938090452077e+03	3.763633128465470712e+00	3.736076846148139285e+00	3.791189410782803026e+00	-3.539344802567034431e+00	-3.966629314151422836e+00	-3.112060290982646027e+00
1.790954777236180462e+03	3.792104412834453875e+00	3.764337777218173198e+00	3.819871048450734552e+00	-3.556013127639635396e+00	-3.986559353034561326e+00	-3.125466902244709910e+00
1.804522616381909074e+03	3.820573744472380184e+00	3.792596755557151145e+00	3.848550733387609668e+00	-3.572603343469971993e+00	-4.006411282675434116e+00	-3.138795404264509425e+00
1.818090455527637459e+03	3.849041138061715550e+00	3.820853795847537704e+00	3.877228480275894285e+00	-3.589116037356678834e+00	-4.026185690372678927e+00	-3.152046384340678742e+00
1.831658294673366527e+03	3.877506608065780291e+00	3.849108912552653639e+00	3.905904303578907388e+00	-3.605551787832507848e+00	-4.045883154659044578e+00	-3.165220421005970231e+00
1.845226133819094912e+03	3.905970168733613246e+00	3.877362119921537786e+00	3.934578217545689149e+00	-3.621911164859105803e+00	-4.065504245496179614e+00	-3.178318084222030659e+00
1.858793972964823524e+03	3.934431834104706205e+00	3.905613431993681939e+00	3.963250236215730915e+00	-3.638194730016108824e+00	-4.085049524463720161e+00	-3.191339935568497044e+00
1.872361812110551909e+03	3.962891618013588690e+00	3.933862862603615618e+00	3.991920373423562651e+00	-3.654403036684688466e+00	-4.104519544942837328e+00	-3.204286528426539604e+00
1.885929651256280749e+03	3.991349534094284834e+00	3.962110425385363399e+00	4.020588642803207158e+00	-3.670536630225789132e+00	-4.123914852294475075e+00	-3.217158408157102745e+00
1.899497490402009589e+03	4.019805595784639252e+00	3.990356133776768122e+00	4.049255057792509938e+00	-3.686596048153229610e+00	-4.143235984032453523e+00	-3.229956112274006141e+00
1.913065329547737520e+03	4.048259816330521232e+00	4.018600001023702184e+00	4.077919631637342057e+00	-3.702581820301861448e+00	-4.162483469991622442e+00	-3.242680170612100898e+00
1.926633168693466132e+03	4.076712208789916581e+00	4.046842040184149170e+00	4.106582377395686656e+00	-3.718494468990958257e+00	-4.181657832491256777e+00	-3.255331105490660182e+00
1.940201007839195654e+03	4.105162786036888001e+00	4.075082264132171339e+00	4.135243307941605551e+00	-3.734334509183005135e+00	-4.200759586493841624e+00	-3.267909431872169534e+00
1.953768846984923357e+03	4.133611560765429793e+00	4.103320685561764769e+00	4.163902435969096594e+00	-3.750102448638029440e+00	-4.219789239759402122e+00	-3.280415657516656758e+00
1.967336686130651970e+03	4.162058545493239947e+00	4.131557316990624784e+00	4.192559773995855110e+00	-3.765798788063664748e+00	-4.238747292995574512e+00	-3.292850283131754541e+00
1.980904525276380582e+03	4.190503752565342133e+00	4.159792170763779495e+00	4.221215334366906546e+00	-3.781424021261075907e+00	-4.257634240003523196e+00	-3.305213802518628174e+00
1.994472364422109877e+03	4.218947194157657066e+00	4.188025259057144289e+00	4.249869129258169842e+00	-3.796978635266867297e+00	-4.276450567819852111e+00	-3.317506702713882927e+00
2.008040203567838944e+03	4.247388882280431766e+00	4.216256593880971515e+00	4.278521170679894681e+00	-3.812463110491125295e+00	-4.295196756854648079e+00	-3.329729464127603400e+00
2.021608042713566192e+03	4.275828828781614632e+00	4.244486187083204243e+00	4.307171470480025022e+00	-3.827877920851781912e+00	-4.313873281025840889e+00	-3.341882560677722047e+00
2.035175881859296169e+03	4.304267045350122167e+00	4.272714050352764303e+00	4.335820040347481807e+00	-3.843223533905293809e+00	-4.332480607889889868e+00	-3.353966459920696863e+00
2.048743721005024781e+03	4.332703543519005329e+00	4.300940195222698215e+00	4.364466891815314220e+00	-3.858500410973891181e+00	-4.351019198769025209e+00	-3.365981623178757154e+00
2.062311560150753394e+03	4.361138334668563488e+00	4.329164633073307122e+00	4.393112036263821629e+00	-3.873709007269455995e+00	-4.369489508875127548e+00	-3.377928505663784886e+00
2.075879399296481097e+03	4.389571430029344690e+00	4.357387375135139962e+00	4.421755484923551194e+00	-3.888849772014097539e+00	-4.387891987430305285e+00	-3.389807556597889349e+00
2.089447238442210164e+03	4.418002840685102406e+00	4.385608432491949316e+00	4.450397248878257273e+00	-3.903923148557619793e+00	-4.406227077784365065e+00	-3.401619219330874522e+00
2.103015077587938322e+03	4.446432577575627043e+00	4.413827816083524702e+00	4.479037339067730272e+00	-3.918929574491907264e+00	-4.424495217529190505e+00	-3.413363931454624467e+00
2.116582916733667844e+03	4.474860651499559694e+00	4.442045536708508102e+00	4.507675766290612174e+00	-3.933869481762393150e+00	-4.442696838610213916e+00	-3.425042124914572828e+00
2.130150755879396456e+03	4.503287073117082429e+00	4.470261605027082474e+00	4.536312541207084159e+00	-3.948743296776618728e+00	-4.460832367434975687e+00	-3.436654226118260880e+00
2.143718595025124159e+03	4.531711852952585495e+00	4.498476031563637179e+00	4.564947674341535588e+00	-3.963551440510078461e+00	-4.478902224978972946e+00	-3.448200656041183976e+00
2.157286434170854136e+03	4.560135001397238597e+00	4.526688826709341029e+00	4.593581176085137052e+00	-3.978294328609363273e+00	-4.496906826888795727e+00	-3.459681830329930818e+00
2.170854273316581839e+03	4.588556528711487559e+00	4.554900000724641629e+00	4.622213056698336153e+00	-3.992972371492684136e+00	-4.514846583582653672e+00	-3.471098159402715044e+00
2.184422112462311361e+03	4.616976445027539455e+00	4.583109563741745163e+00	4.650843326313336412e+00	-4.007585974447941624e+00	-4.532721900348447797e+00	-3.482450048547434562e+00
2.197989951608040428e+03	4.645394760351717167e+00	4.611317525766972736e+00	4.679471994936462487e+00	-4.022135537728290799e+00	-4.550533177439334054e+00	-3.493737898017246213e+00
2.211557790753768586e+03	4.673811484566812169e+00	4.639523896683119375e+00	4.708099072450506739e+00	-4.036621456645402617e+00	-4.568280810166983841e+00	-3.504962103123821393e+00
2.225125629899495834e+03	4.702226627434352046e+00	4.667728686251710002e+00	4.736724568616994091e+00	-4.051044121660402730e+00	-4.585965188992521036e+00	-3.516123054328284425e+00
2.238693469045225356e+03	4.730640198596828050e+00	4.695931904115237643e+00	4.765348493078419345e+00	-4.065403918472619615e+00	-4.603586699615275002e+00	-3.527221137329963341e+00
2.252261308190953514e+03	4.759052207579833826e+00	4.724133559799294169e+00	4.793970855360374372e+00	-4.079701228106129562e+00	-4.621145723059322030e+00	-3.538256733152936206e+00
2.265829147336682581e+03	4.787462663794206819e+00	4.752333662714717910e+00	4.822591664873695727e+00	-4.093936426994297939e+00	-4.638642635758027488e+00	-3.549230218230567058e+00
2.279396986482410739e+03	4.815871576538071075e+00	4.780532222159634692e+00	4.851210930916509234e+00	-4.108109887062202148e+00	-4.656077809636469667e+00	-3.560141964487933741e+00
2.292964825628139351e+03	4.844278954998864073e+00	4.808729247321477551e+00	4.879828662676249706e+00	-4.122221975807175198e+00	-4.673451612191980686e+00	-3.570992339422370598e+00
2.306532664773867509e+03	4.872684808255286271e+00	4.836924747278952275e+00	4.908444869231622043e+00	-4.136273056377389956e+00	-4.690764406572731637e+00	-3.581781706182047831e+00
2.320100503919596576e+03	4.901089145279235559e+00	4.865118731003952313e+00	4.937059559554520582e+00	-4.150263487648611971e+00	-4.708016551654491622e+00	-3.592510423642732764e+00
2.333668343065324734e+03	4.929491974937667109e+00	4.893311207363433724e+00	4.965672742511899607e+00	-4.164193624299157293e+00	-4.725208402115574025e+00	-3.603178846482741005e+00
2.347236182211053801e+03	4.957893305994434563e+00	4.921502185121252815e+00	4.994284426867616311e+00	-4.178063816883108572e+00	-4.742340308510062385e+00	-3.613787325256154315e+00
2.360804021356782869e+03	4.986293147112070834e+00	4.949691672939941611e+00	5.022894621284201833e+00	-4.191874411901828523e+00	-4.759412617339319418e+00	-3.624336206464336740e+00
2.374371860502512845e+03	5.014691506853543146e+00	4.977879679382463785e+00	5.051503334324622507e+00	-4.205625751873840024e+00	-4.776425671121868888e+00	-3.634825832625811159e+00
2.387939699648241003e+03	5.043088393683940573e+00	5.006066212913913738e+00	5.080110574453970074e+00	-4.219318175403101279e+00	-4.793379808461667224e+00	-3.645256542344534889e+00
2.401507538793969161e+03	5.071483815972174902e+00	5.034251281903197928e+00	5.108716350041152765e+00	-4.232952017245742660e+00	-4.810275364114845686e+00	-3.655628670376639633e+00
2.415075377939696864e+03	5.099877781992579351e+00	5.062434894624654902e+00	5.137320669360505576e+00	-4.246527608375276763e+00	-4.827112669054915983e+00	-3.665942547695636655e+00
2.428643217085426841e+03	5.128270299926527720e+00	5.090617059259654020e+00	5.165923540593402308e+00	-4.260045276046348306e+00	-4.843892050536525495e+00	-3.676198501556170672e+00
2.442211056231155453e+03	5.156661377863963835e+00	5.118797783898141773e+00	5.194524971829787674e+00	-4.273505343857075367e+00	-4.860613832157789638e+00	-3.686396855556360652e+00
2.455778895376883156e+03	5.185051023804952308e+00	5.146977076540180995e+00	5.223124971069724509e+00	-4.286908131809976652e+00	-4.877278333921228892e+00	-3.696537929698725300e+00
2.469346734522612678e+03	5.213439245661162680e+00	5.175154945097443004e+00	5.251723546224884132e+00	-4.300253956371594910e+00	-4.893885872293383343e+00	-3.706622040449804700e+00
2.482914573668339926e+03	5.241826051257307384e+00	5.203331397394637570e+00	5.280320705119977198e+00	-4.313543130530736569e+00	-4.910436760263062972e+00	-3.716649500798409722e+00
2.496482412814069903e+03	5.270211448332596582e+00	5.231506441170979294e+00	5.308916455494216535e+00	-4.326775963855546081e+00	-4.926931307398409565e+00	-3.726620620312681709e+00
2.510050251959797151e+03	5.298595444542105071e+00	5.259680084081537643e+00	5.337510805002671610e+00	-4.339952762549222243e+00	-4.943369819902622808e+00	-3.736535705195820789e+00
2.523618091105526219e+03	5.326978047458159615e+00	5.287852333698643825e+00	5.366103761217676293e+00	-4.353073829504625181e+00	-4.959752600668562827e+00	-3.746395058340685758e+00
2.537185930251255286e+03	5.355359264571653455e+00	5.316023197513189302e+00	5.394695331630118496e+00	-4.366139464357648770e+00	-4.976079949332123498e+00	-3.756198979383172709e+00
2.550753769396984353e+03	5.383739103293368800e+00	5.344192682935955396e+00	5.423285523650783091e+00	-4.379149963539478385e+00	-4.992352162324491083e+00	-3.765947764754464799e+00
2.564321608542712511e+03	5.412117570955241597e+00	5.372360797298879831e+00	5.451874344611605139e+00	-4.392105620327730442e+00	-5.008569532923280221e+00	-3.775641707732179775e+00
2.577889447688440669e+03	5.440494674811628961e+00	5.400527547856318833e+00	5.480461801766940866e+00	-4.405006724896522563e+00	-5.024732351302609423e+00	-3.785281098490434371e+00
2.591457286834169736e+03	5.468870422040521539e+00	5.428692941786262161e+00	5.509047902294781807e+00	-4.417853564365447738e+00	-5.040840904582072568e+00	-3.794866224148822909e+00
2.605025125979897894e+03	5.497244819744741662e+00	5.456856986191533920e+00	5.537632653297951180e+00	-4.430646422847578592e+00	-5.056895476874740503e+00	-3.804397368820416681e+00
2.618592965125626506e+03	5.525617874953131725e+00	5.485019688100973845e+00	5.566216061805289606e+00	-4.443385581496444914e+00	-5.072896349334143018e+00	-3.813874813658744589e+00
2.632160804271356028e+03	5.553989594621691062e+00	5.513181054470584819e+00	5.594798134772798193e+00	-4.456071318552012883e+00	-5.088843800200249845e+00	-3.823298836903775921e+00
2.645728643417083731e+03	5.582359985634701260e+00	5.541341092184645767e+00	5.623378879084756754e+00	-4.468703909385761008e+00	-5.104738104844535052e+00	-3.832669713926987409e+00
2.659296482562812344e+03	5.610729054805845273e+00	5.569499808056842305e+00	5.651958301554850905e+00	-4.481283626544814602e+00	-5.120579535814125727e+00	-3.841987717275503478e+00
2.672864321708540956e+03	5.639096808879271450e+00	5.597657208831319231e+00	5.680536408927225445e+00	-4.493810739795174314e+00	-5.136368362875022520e+00	-3.851253116715325664e+00
2.686432160854269569e+03	5.667463254530662020e+00	5.625813301183761439e+00	5.709113207877564378e+00	-4.506285516164037830e+00	-5.152104853054424005e+00	-3.860466179273652543e+00
2.699999999999998181e+03	5.695828398368263379e+00	5.653968091722413547e+00	5.737688705014114099e+00	-4.518708219981359520e+00	-5.167789270682281888e+00	-3.869627169280436707e+00


==> FitData/KBdata.txt <==
1.000000000000000434e-30	-8.039293132657397388e-33	-8.132316036314843274e-33	-7.946270228999950133e-33
1.620404753937523410e-13	-5.707713372949970988e-16	-5.858448128261569978e-16	-5.556978617638373970e-16
1.032852561213454420e-11	-3.148968383159619560e-14	-3.245047327453724544e-14	-3.052889438865513944e-14
1.174890075793699946e-10	-3.256392154157911247e-13	-3.365683840486558166e-13	-3.147100467829264329e-13
6.596829814455240521e-10	-1.698672588873481860e-12	-1.760038215300945453e-12	-1.637306962446017863e-12
2.515467540006164151e-09	-6.093513002413785394e-12	-6.327509097041211957e-12	-5.859516907786358830e-12
7.509109313263010342e-09	-1.725409783357268794e-11	-1.795261698577358740e-11	-1.655557868137179171e-11
1.893150069255406924e-08	-4.150449896465064143e-11	-4.326556212966498128e-11	-3.974343579963631451e-11
4.217680033933493484e-08	-8.861528272970441200e-11	-9.253869116424969827e-11	-8.469187429515912574e-11
8.549479797861116810e-08	-1.727424289896034150e-10	-1.806954033451805788e-10	-1.647894546340262512e-10
1.608590034770220185e-07	-3.134264605734538380e-10	-3.283900321563296478e-10	-2.984628889905780798e-10
2.849504602055749442e-07	-5.366411194632388248e-10	-5.631480386700869491e-10	-5.101342002563905970e-10
4.802572826870320508e-07	-8.758822030005946291e-10	-9.205571299387772700e-10	-8.312072760624119882e-10
7.762899185279453048e-07	-1.373288175316672612e-09	-1.445500917618144372e-09	-1.301075433015200646e-09
1.210912134635347020e-06	-2.080784976774314675e-09	-2.193427539612131025e-09	-1.968142413936497912e-09
1.831787727718087884e-06	-3.061248119248213024e-09	-3.231646332564625193e-09	-2.890849905931801270e-09
2.697942959072827169e-06	-4.389675712372084130e-09	-4.640646200327200106e-09	-4.138705224416967327e-09
3.881444713654680768e-06	-6.154366539749565703e-09	-6.515429797399567955e-09	-5.793303282099561797e-09
5.469194383432488813e-06	-8.458097712039903404e-09	-8.966858054253788283e-09	-7.949337369826018525e-09
7.564837475028806394e-06	-1.141929677869615344e-08	-1.212299992631999578e-08	-1.071559363107230943e-08
1.029078894164443899e-05	-1.517320349168945531e-08	-1.613048255996715942e-08	-1.421592442341175452e-08
1.379037423926775936e-05	-1.987301669028689026e-08	-2.115583734454641931e-08	-1.859019603602735790e-08
1.823008610716851452e-05	-2.569102202171266584e-08	-2.738683756532674949e-08	-2.399520647809857889e-08
2.380195707267648990e-05	-3.281969643295803336e-08	-3.503382359258828760e-08	-3.060556927332777911e-08
3.072604768024459642e-05	-4.147278556783886839e-08	-4.433101174097235394e-08	-3.861455939470537623e-08
3.925305044479674175e-05	-5.188635038366684043e-08	-5.553778311345403915e-08	-4.823491765387963508e-08
4.966700952936046586e-05	-6.431977946608412954e-08	-6.893994890848729578e-08	-5.969961002368097654e-08
6.228815614698384926e-05	-7.905676367077594410e-08	-8.485098881903678059e-08	-7.326253852251510761e-08
7.747585968693760381e-05	-9.640622985864789319e-08	-1.036132592900837069e-07	-8.919920042721207947e-08
9.563169456520120425e-05	-1.167032306180793825e-07	-1.255991685282164287e-07	-1.078072927079423627e-07
1.172026227992344056e-04	-1.403097869852821792e-07	-1.512123152743353589e-07	-1.294072586962289995e-07
1.426842923070324384e-04	-1.676156812826464418e-07	-1.808885884593544248e-07	-1.543427741059384853e-07
1.726244509304671667e-04	-1.990391972961612183e-07	-2.150972249639855943e-07	-1.829811696283368159e-07
2.076264761829113602e-04	-2.350278051073142430e-07	-2.543418227980122173e-07	-2.157137874166162422e-07
2.483530207211489572e-04	-2.760587879830138618e-07	-2.991613071025930704e-07	-2.529562688634347061e-07
2.955297735415689567e-04	-3.226398088095875538e-07	-3.501308464616517739e-07	-2.951487711575232809e-07
3.499493369006450834e-04	-3.753094136343570348e-07	-4.078627170858528871e-07	-3.427561101828610767e-07
4.124752189596989343e-04	-4.346374699510882549e-07	-4.730071125054603775e-07	-3.962678273967161324e-07
4.840459421539490461e-04	-5.012255374341982530e-07	-5.462528964769627516e-07	-4.561981783914336485e-07
5.656792672858416016e-04	-5.757071688913033447e-07	-6.283282968730488512e-07	-5.230860409095577322e-07
6.584765333426710956e-04	-6.587481392648683325e-07	-7.200015383866927311e-07	-5.974947401430438280e-07
7.636271130384820159e-04	-7.510466005715856084e-07	-8.220814119379781831e-07	-6.800117892051931395e-07
8.824129840802520273e-04	-8.533331607230143603e-07	-9.354177787271912129e-07	-7.712485427188375077e-07
1.016213416158369019e-03	-9.663708842231101931e-07	-1.060902006929814484e-06	-8.718397615164059019e-07
1.166509773661384124e-03	-1.090955212787785076e-06	-1.199467339078557345e-06	-9.824430864970128068e-07
1.334890434115054269e-03	-1.227913803978786083e-06	-1.352089188224717310e-06	-1.103738419732855068e-06
1.523055822345663508e-03	-1.378106285989098180e-06	-1.519785361016071165e-06	-1.236427210962125195e-06
1.732823560367639315e-03	-1.542423926759912450e-06	-1.703616205871344172e-06	-1.381231647648480728e-06
1.966133732995445273e-03	-1.721789215650142599e-06	-1.904684684472232810e-06	-1.538893746828052177e-06
2.225054269179755056e-03	-1.917155355918552155e-06	-2.124136364833049604e-06	-1.710174347004054495e-06
2.511786439067925474e-03	-2.129505666316062420e-06	-2.363159334245557987e-06	-1.895851998386567276e-06
2.828670466788739749e-03	-2.359852890121588244e-06	-2.622984030432340446e-06	-2.096721749810836042e-06
3.178191258961445519e-03	-2.609238409989186499e-06	-2.904882989276494787e-06	-2.313593830701879058e-06
3.562984248929060901e-03	-2.878731367007273927e-06	-3.210170507528399949e-06	-2.547292226486147482e-06
3.985841356715993933e-03	-3.169427682402343120e-06	-3.540202218921999389e-06	-2.798653145882686850e-06
4.449717064709919449e-03	-3.482448980350077140e-06	-3.896374582163481588e-06	-3.068523378536672269e-06
4.957734609067958494e-03	-3.818941410386027698e-06	-4.280124279284542492e-06	-3.357758541487512056e-06
5.513192286847116465e-03	-4.180074367936214387e-06	-4.692927522880568769e-06	-3.667221212991860005e-06
6.119569878859050689e-03	-4.567039111515257510e-06	-5.136299270781371331e-06	-3.997778952249141995e-06
6.780535188249086319e-03	-4.981047275165634652e-06	-5.611792346728053802e-06	-4.350302203603217195e-06
7.499950694799507878e-03	-5.423329274737117206e-06	-6.120996465655048396e-06	-4.725662083819186015e-06
8.281880324957186304e-03	-5.895132606629688963e-06	-6.665537162200679771e-06	-5.124728051058698154e-06
9.130596337585440009e-03	-6.397720037646859063e-06	-7.247074621093099704e-06	-5.548365454200617575e-06
1.005058632544020975e-02	-6.932367684628919409e-06	-7.867302408081189264e-06	-5.997432961176649553e-06
1.104656033237048050e-02	-7.500362982557873667e-06	-8.527946100102137836e-06	-6.472779865013607805e-06
1.212345808624305452e-02	-8.103002539846857787e-06	-9.230761813398530760e-06	-6.975243266295183966e-06
1.328645634759155654e-02	-8.741589879547622581e-06	-9.977534628318498379e-06	-7.505645130776750172e-06
1.454097637398970612e-02	-9.417433065229442396e-06	-1.077007690955228793e-05	-8.064789220906598552e-06
1.589269150014895396e-02	-1.013184221030233119e-05	-1.161022652057819982e-05	-8.653457900026460876e-06
1.734753483374031763e-02	-1.088612686957608892e-05	-1.249984493110930768e-05	-9.272408808042873548e-06
1.891170706694059525e-02	-1.168159331186474872e-05	-1.344081521635060669e-05	-9.922371407378890760e-06
2.059168440370267791e-02	-1.251954167246389847e-05	-1.443503994689407094e-05	-1.060404339803372770e-05
2.239422660275046731e-02	-1.340126298434542713e-05	-1.548443896809610122e-05	-1.131808700059475304e-05
2.432638513629771168e-02	-1.432803608693037221e-05	-1.659094706779812230e-05	-1.206512510606262043e-05
2.639551146449135854e-02	-1.530112441131777675e-05	-1.775651153126817038e-05	-1.284573729136738144e-05
2.860926542557924376e-02	-1.632177264086189246e-05	-1.898308958225585657e-05	-1.366045569946793174e-05
3.097562374180177353e-02	-1.739120324600632199e-05	-2.027264570906924684e-05	-1.450976078294339037e-05
3.350288864100814390e-02	-1.851061289229805060e-05	-2.162714887459669664e-05	-1.539407690999940116e-05
3.619969659399693146e-02	-1.968116872051904883e-05	-2.304856960921120856e-05	-1.631376783182689248e-05
3.907502716758053107e-02	-2.090400449788679585e-05	-2.453887698550872678e-05	-1.726913201026486152e-05
4.213821199337430823e-02	-2.218021663928934365e-05	-2.610003547384604300e-05	-1.826039780473264431e-05
4.539894385231003221e-02	-2.351086009753362404e-05	-2.773400167765686640e-05	-1.928771851741038169e-05
4.886728587487314951e-02	-2.489694412159809068e-05	-2.944272094753729252e-05	-2.035116729565888545e-05
5.255368085706477871e-02	-2.633942788189508300e-05	-3.122812387310599320e-05	-2.145073189068417619e-05
5.646896069208803132e-02	-2.783921596155886638e-05	-3.309212265165508896e-05	-2.258630927146265059e-05
6.062435591775805488e-02	-2.939715371278821176e-05	-3.503660733262054991e-05	-2.375770009295588377e-05
6.503150537963718614e-02	-3.101402247728480887e-05	-3.706344193691349072e-05	-2.496460301765613042e-05
6.970246600989357666e-02	-3.269053466983857544e-05	-3.917446045016331665e-05	-2.620660888951382745e-05
7.464972272188453994e-02	-3.442732872412378908e-05	-4.137146268893671889e-05	-2.748319475931085249e-05
7.988619842046448816e-02	-3.622496389978077723e-05	-4.365621003900726777e-05	-2.879371776055428329e-05
8.542526412801622338e-02	-3.808391494986644826e-05	-4.603042106475878901e-05	-3.013740883497410074e-05
9.128074922620736664e-02	-4.000456664777117061e-05	-4.849576698882015493e-05	-3.151336630672217951e-05
9.746695181347096726e-02	-4.198720817270616766e-05	-5.105386704103562136e-05	-3.292054930437671395e-05
1.039986491782097650e-01	-4.403202735287752582e-05	-5.370628367588667199e-05	-3.435777102986837286e-05
1.108911083877253678e-01	-4.613910476547239994e-05	-5.645451765749119827e-05	-3.582369187345360839e-05
1.181600969928719019e-01	-4.830840769259217533e-05	-5.930000301131459119e-05	-3.731681237386976624e-05
1.258218938484328697e-01	-5.053978393227704236e-05	-6.224410184173722813e-05	-3.883546602281685660e-05
1.338933000492233960e-01	-5.283295546377502540e-05	-6.528809901463147078e-05	-4.037781191291858681e-05
1.423916499819166126e-01	-5.518751196621890227e-05	-6.843319670411153618e-05	-4.194182722832628192e-05
1.513348224925933072e-01	-5.760290418988064427e-05	-7.168050880262586376e-05	-4.352529957713541800e-05
1.607412521700176400e-01	-6.007843717918539357e-05	-7.503105519357419198e-05	-4.512581916479658839e-05
1.706299407446351113e-01	-6.261326334667045759e-05	-7.848575588563440385e-05	-4.674077080770652488e-05
1.810204686032962640e-01	-6.520637539708802036e-05	-8.204542500799820069e-05	-4.836732578617783325e-05
1.919330064197047603e-01	-6.785659910085567166e-05	-8.571076466571986730e-05	-5.000243353599147602e-05
2.033883269005882233e-01	-7.056258591606557674e-05	-8.948235865438815197e-05	-5.164281317774299472e-05
2.154078166475947853e-01	-7.332280545827483899e-05	-9.336066603334486390e-05	-5.328494488320480052e-05
2.280134881349141773e-01	-7.613553781730330813e-05	-9.734601455667567487e-05	-5.492506107793094816e-05
2.412279918026211667e-01	-7.899886572027467447e-05	-1.014385939612091013e-04	-5.655913747934022728e-05
2.550746282657451736e-01	-8.191066654014255832e-05	-1.056384491107658773e-04	-5.818288396951926643e-05
2.695773606390641786e-01	-8.486860414895422693e-05	-1.099454729959104969e-04	-5.979173530199793663e-05
2.847608269776206180e-01	-8.787012061510360902e-05	-1.143593995884574906e-04	-6.138084164174971392e-05
3.006503528329652064e-01	-9.091242774384286813e-05	-1.188797965500009785e-04	-6.294505893768475777e-05
3.172719639251213031e-01	-9.399249846031980404e-05	-1.235060577937350818e-04	-6.447893912690451270e-05
3.346523989302760405e-01	-9.710705803441855612e-05	-1.282373958988428553e-04	-6.597672016999425694e-05
3.528191223841957158e-01	-1.002525751466884014e-04	-1.330728343767381412e-04	-6.743231591663867506e-05
3.718003377013633926e-01	-1.034252527946497897e-04	-1.380111997884496497e-04	-6.883930580084991616e-05
3.916250003098427079e-01	-1.066210190387746880e-04	-1.430511137124445132e-04	-7.019092436510487637e-05
4.123228309018663329e-01	-1.098355175874435753e-04	-1.481909845621933320e-04	-7.148005061269380493e-05
4.339243288001461973e-01	-1.130640982201884797e-04	-1.534289992527864679e-04	-7.269919718759049144e-05
4.564607854399102549e-01	-1.163018070485346737e-04	-1.587631147159136323e-04	-7.384049938115570149e-05
4.799642979666639553e-01	-1.195433766137660560e-04	-1.641910492625328014e-04	-7.489570396499929705e-05
5.044677829496730936e-01	-1.227832158209335868e-04	-1.697102737925464957e-04	-7.585615784932070492e-05
5.300049902111734212e-01	-1.260153997084484878e-04	-1.753180028508281526e-04	-7.671279656606883642e-05
5.566105167713053525e-01	-1.292336590525863230e-04	-1.810111855289247890e-04	-7.745613257624789762e-05
5.843198209087685502e-01	-1.324313698062570615e-04	-1.867864962117896045e-04	-7.807624340072449138e-05
6.131692363372072130e-01	-1.356015423713789335e-04	-1.926403251688847912e-04	-7.856275957387308937e-05
6.431959864973129104e-01	-1.387368107042195842e-04	-1.985687689890151657e-04	-7.890485241942402994e-05
6.744381989646566211e-01	-1.418294212530532463e-04	-2.045676208582440018e-04	-7.909122164786251794e-05
7.069349199732444244e-01	-1.448712217275111914e-04	-2.106323606802666985e-04	-7.911008277475565717e-05
7.407261290547940691e-01	-1.478536496989805505e-04	-2.167581450385976962e-04	-7.894915435936341837e-05
7.758527537937390806e-01	-1.507677210314372761e-04	-2.229397969999565249e-04	-7.859564506291800024e-05
8.123566846979581868e-01	-1.536040181420859527e-04	-2.291717957582265028e-04	-7.803624052594544333e-05
8.502807901852241779e-01	-1.563526780911947498e-04	-2.354482661183720214e-04	-7.725709006401745111e-05
8.896689316853810814e-01	-1.590033805005084159e-04	-2.417629678197006770e-04	-7.624379318131618193e-05
9.305659788582464342e-01	-1.615453352996409431e-04	-2.481092846978686793e-04	-7.498138590141320689e-05
9.730178249272323221e-01	-1.639672702998388782e-04	-2.544802136850226010e-04	-7.345432691465515534e-05
1.017071402128699731e+00	-1.662574185945206494e-04	-2.608683536474823211e-04	-7.164648354155896419e-05
1.062774697277021785e+00	-1.684035057860015349e-04	-2.672658940603734072e-04	-6.954111751162964908e-05
1.110176767445394175e+00	-1.703927370378109684e-04	-2.736646035186188837e-04	-6.712087055700308017e-05
1.159327755762349810e+00	-1.722117839520201029e-04	-2.800558180837044316e-04	-6.436774982033578783e-05
1.210278907324001008e+00	-1.738467712710039202e-04	-2.864304294656436645e-04	-6.126311307636420306e-05
1.263082585222019771e+00	-1.752832634030538532e-04	-2.927788730395598023e-04	-5.778765376654791094e-05
1.317792286687324621e+00	-1.765062507712762154e-04	-2.990911156963168660e-04	-5.392138584623556476e-05
1.374462659349504845e+00	-1.775001359852098324e-04	-3.053566435266360677e-04	-4.964362844378363097e-05
1.433149517611955526e+00	-1.782487198345900656e-04	-3.115644493381224426e-04	-4.493299033105772243e-05
1.493909859142755314e+00	-1.787351871047138726e-04	-3.177030200046593506e-04	-3.976735420476838772e-05
1.556801881481254313e+00	-1.789420922128359410e-04	-3.237603236475975225e-04	-3.412386077807433239e-05
1.621884998760382723e+00	-1.788513446650590521e-04	-3.297237966482032706e-04	-2.797889268191480652e-05
1.689219858544704467e+00	-1.784441943331582499e-04	-3.355803304908071207e-04	-2.130805817550940622e-05
1.758868358784174246e+00	-1.777012165507986670e-04	-3.413162584361093552e-04	-1.408617466548802123e-05
1.830893664883621819e+00	-1.766022970286143653e-04	-3.469173420241120206e-04	-6.287252033116718484e-06
1.905360226887976793e+00	-1.751266165876032440e-04	-3.523687574061332389e-04	2.115524230926736973e-06
1.982333796783200430e+00	-1.732526357102992217e-04	-3.576550815053623181e-04	1.114981008476384765e-05
2.061881445912939537e+00	-1.709580789092123606e-04	-3.627602780054474960e-04	2.084412018702275438e-05
2.144071582510927776e+00	-1.682199189119919051e-04	-3.676676831665740539e-04	3.122784534259021656e-05
2.228973969349087980e+00	-1.650143606627966955e-04	-3.723599914685122203e-04	4.233127014291881583e-05
2.316659741501359449e+00	-1.613168251393581247e-04	-3.768192410801231751e-04	5.418559080140691213e-05
2.407201424223273101e+00	-1.571019329852096642e-04	-3.810267991547982929e-04	6.682293318437901872e-05
2.500672950947225637e+00	-1.523434879565824631e-04	-3.849633469513277957e-04	8.027637103816285603e-05
2.597149681393478460e+00	-1.470144601834532186e-04	-3.886088647796857171e-04	9.457994441277927994e-05
2.696708419796908007e+00	-1.410869692442291582e-04	-3.919426167712207888e-04	1.097686782827624183e-04
2.799427433249452424e+00	-1.345322670535883144e-04	-3.949431354727638965e-04	1.258786013655872405e-04
2.905386470158281664e+00	-1.273207205629532115e-04	-3.975882062641345588e-04	1.429467651382281630e-04
3.014666778819723003e+00	-1.194217942731237199e-04	-3.998548515985743163e-04	1.610112630523268765e-04
3.127351126108877555e+00	-1.108040325585482019e-04	-4.017193150655799967e-04	1.801112499484836199e-04
3.243523816284966887e+00	-1.014350418027780160e-04	-4.031570452756865364e-04	2.002869616701305315e-04
3.363270709912427936e+00	-9.128147234458505808e-05	-4.041426795666793175e-04	2.215797348775092014e-04
3.486679242897702036e+00	-8.030900023428148632e-05	-4.046500275307716586e-04	2.440320270622086860e-04
3.613838445641768260e+00	-6.848230879974145978e-05	-4.046520543622506233e-04	2.676874367627676767e-04
3.744838962308379315e+00	-5.576507002167395736e-05	-4.041208640251369192e-04	2.925907239817889774e-04
3.879773070208057728e+00	-4.211992571763443246e-05	-4.030276822403526201e-04	3.187878308050837552e-04
4.018734699297784374e+00	-2.750846853434202229e-05	-4.013428392919556574e-04	3.463259022232715993e-04
4.161819451796407776e+00	-1.189122274779117472e-05	-3.990357526519337284e-04	3.752533071563513858e-04
4.309124621915819908e+00	4.772375129264254932e-06	-3.960749094231400956e-04	4.056196596816686326e-04
4.460749215707810578e+00	2.252399593295437987e-05	-3.924278485998617554e-04	4.374758404657704881e-04
4.616793971026653232e+00	4.140643762751844165e-05	-3.880611431455720933e-04	4.708740184006089766e-04
4.777361377607453718e+00	6.146364527854272092e-05	-3.829403818874396021e-04	5.058676724445250981e-04
4.942555697260175407e+00	8.274073122072390127e-05	-3.770301512270709458e-04	5.425116136685187484e-04
5.112482984179401058e+00	1.052839954205358764e-04	-3.702940166671173008e-04	5.808620075081890807e-04
5.287251105369849213e+00	1.291409460343297317e-04	-3.626945041532153710e-04	6.209763962218748344e-04
5.466969761187579380e+00	1.543603201622558167e-04	-3.541930812308677237e-04	6.629137215553794656e-04
5.651750505996920637e+00	1.809921047984778294e-04	-3.447501380167962383e-04	7.067343476137518971e-04
5.841706768943162764e+00	2.090875579781421509e-04	-3.343249679843086409e-04	7.525000839405929969e-04
6.036953874840937040e+00	2.386992301214745961e-04	-3.228757485623000648e-04	8.002742088052492569e-04
6.237609065178311596e+00	2.698809855755509245e-04	-3.103595215473438471e-04	8.501214926984457503e-04
6.443791519236661713e+00	3.026880243540595807e-04	-2.967321733285609403e-04	9.021082220366800474e-04
6.655622375326222695e+00	3.371769040755891438e-04	-2.819484149247249681e-04	9.563022230759031473e-04
6.873224752137349292e+00	3.734055621008052937e-04	-2.659617618332415622e-04	1.012772886034852150e-03
7.096723770207574944e+00	4.114333378689752048e-04	-2.487245136905520356e-04	1.071591189428502391e-03
7.326246573504319848e+00	4.513209954342708280e-04	-2.301877337435164091e-04	1.132829724612058201e-03
7.561922351123338437e+00	4.931307462022627847e-04	-2.103012281313721148e-04	1.196562720535897847e-03
7.803882359102939148e+00	5.369262718670120456e-04	-1.890135249778642141e-04	1.262866068711888251e-03
8.052259942353876099e+00	5.827727475492361191e-04	-1.662718532930612713e-04	1.331817348391533618e-03
8.307190556704961537e+00	6.307368651358776640e-04	-1.420221216845343325e-04	1.403495851956289633e-03
8.568811791064460337e+00	6.808868568215916631e-04	-1.162088968773862107e-04	1.477982610520569293e-03
8.837263389697152860e+00	7.332925188524924091e-04	-8.877538204278178551e-05	1.555360419747766699e-03
9.112687274617144340e+00	7.880252354725860147e-04	-5.966339493456010646e-05	1.635713865879732075e-03
9.395227568096371940e+00	8.451580030733083599e-04	-2.881334583350251801e-05	1.719129351980119109e-03
9.685030615288908962e+00	9.047654545466008542e-04	3.835784701164285494e-06	1.805695124392037425e-03
9.982245006970909884e+00	9.669238838418608767e-04	3.834646827338319258e-05	1.895501299410338710e-03
1.028702160239629393e+01	1.031711270727228005e-03	7.478265128545029709e-05	1.988639890169005726e-03
1.059951355226822933e+01	1.099207305755598189e-03	1.132097777671559432e-04	2.085204833744040611e-03
1.091987632182624601e+01	1.169493415435726583e-03	1.536948123992562477e-04	2.185292018472196566e-03
1.124826771404909920e+01	1.242652787608872341e-03	1.963062637317210463e-04	2.288999311486023501e-03
1.158484789297341244e+01	1.318770397031339371e-03	2.411142075971056935e-04	2.396426586465572831e-03
1.192977940712798102e+01	1.397933031163309855e-03	2.881903107194586436e-04	2.507675751607160632e-03
1.228322721308378895e+01	1.480229316164386778e-03	3.376078545191726747e-04	2.622850777809600936e-03
1.264535869911984278e+01	1.565749743096194130e-03	3.894417591141204949e-04	2.742057727078267820e-03
1.301634370900463900e+01	1.654586694332479523e-03	4.437686075175358816e-04	2.865404781147423436e-03
1.339635456589335583e+01	1.746834470177028014e-03	5.006666700329417616e-04	2.993002270321114700e-03
1.378556609634085461e+01	1.842589315689831427e-03	5.602159288465600800e-04	3.124962702533102665e-03
1.418415565443033266e+01	1.941949447721910216e-03	6.224981028176174592e-04	3.261400792626202756e-03
1.459230314601766842e+01	2.045015082159052418e-03	6.875966724668023571e-04	3.402433491851302155e-03
1.501019105309162072e+01	2.151888461374993136e-03	7.555969051633913778e-04	3.548180017586595111e-03
1.543800445824962964e+01	2.262673881894343344e-03	8.265858805113640313e-04	3.698761883277322440e-03
1.587593106928935249e+01	2.377477722265581780e-03	9.006525159348224754e-04	3.854302928596341302e-03
1.632416124391602352e+01	2.496408471144636633e-03	9.778875924632206111e-04	4.014929349826053956e-03
1.678288801456544377e+01	2.619576755589260626e-03	1.058383780716631948e-03	4.180769730461889738e-03
1.725230711334266331e+01	2.747095369564651630e-03	1.142235667091504340e-03	4.351955072037798702e-03
1.773261699707654770e+01	2.879079302660747693e-03	1.229539780147303942e-03	4.528618825174191009e-03
1.822401887248989638e+01	3.015645769021382122e-03	1.320394617194274329e-03	4.710896920848489482e-03
1.872671672148538846e+01	3.156914236485882774e-03	1.414900671082861992e-03	4.898927801888904206e-03
1.924091732654716225e+01	3.303006455943265172e-03	1.513160457194982550e-03	5.092852454691548444e-03
1.976683029625827359e+01	3.454046490899564600e-03	1.615278540637643317e-03	5.292814441161484799e-03
2.030466809093372049e+01	3.610160747258556527e-03	1.721361563639208034e-03	5.498959930877904585e-03
2.085464604836921865e+01	3.771478003316222714e-03	1.831518273148632697e-03	5.711437733483812514e-03
2.141698240970583100e+01	3.938129439969370246e-03	1.945859548638086004e-03	5.930399331300654706e-03
2.199189834541017063e+01	4.110248671138749983e-03	2.064498430109311129e-03	6.155998912168190139e-03
2.257961798137033682e+01	4.287971774406973240e-03	2.187550146304021760e-03	6.388393402509924719e-03
2.318036842510773710e+01	4.471437321871650841e-03	2.315132143118747016e-03	6.627742500624553799e-03
2.379437979210444709e+01	4.660786411214047284e-03	2.447364112224432488e-03	6.874208710203662080e-03
2.442188523224631780e+01	4.856162696983588704e-03	2.584368019891132226e-03	7.127957374076044315e-03
2.506312095638197945e+01	5.057712422098688265e-03	2.726268136018247454e-03	7.389156708179127342e-03
2.571832626299736901e+01	5.265584449564056357e-03	2.873191063370485708e-03	7.657977835757627874e-03
2.638774356500602636e+01	5.479930294404969197e-03	3.025265767020019619e-03	7.934594821789918775e-03
2.707161841665524094e+01	5.700904155818801132e-03	3.182623603995135466e-03	8.219184707642466364e-03
2.777019954054777529e+01	5.928662949544169329e-03	3.345398353135738828e-03	8.511927545952599830e-03
2.848373885477932177e+01	6.163366340447929380e-03	3.513726245155936352e-03	8.813006435739919806e-03
2.921249150019182750e+01	6.405176775330615954e-03	3.687745992914307283e-03	9.122607557746924625e-03
2.995671586774241035e+01	6.654259515950317234e-03	3.867598821891826601e-03	9.440920210008807434e-03
3.071667362598793716e+01	6.910782672265614567e-03	4.053428500878121510e-03	9.768136843653105889e-03
3.149262974868558018e+01	7.174917235897754729e-03	4.245381372866153212e-03	1.010445309892935538e-02
3.228485254250885816e+01	7.446837113812465950e-03	4.443606386155808836e-03	1.045006784146912220e-02
3.309361367487942829e+01	7.726719162221650991e-03	4.648255125666599964e-03	1.080518319877670289e-02
3.391918820191477124e+01	8.014743220705472515e-03	4.859481844459971264e-03	1.117000459695097377e-02
3.476185459649143183e+01	8.311092146554907925e-03	5.077443495471333293e-03	1.154474079763848082e-02
3.562189477642404967e+01	8.615951849335284560e-03	5.302299763452305616e-03	1.192960393521826264e-02
3.649959413276003062e+01	8.929511325671128305e-03	5.534213097123505051e-03	1.232480955421875156e-02
3.739524155819016471e+01	9.251962694252454864e-03	5.773348741538006541e-03	1.273057664696690579e-02
3.830912947557470716e+01	9.583501231063138587e-03	6.019874770656122830e-03	1.314712769147015521e-02
3.924155386658528499e+01	9.924325404831228770e-03	6.273962120131384122e-03	1.357468868953107602e-02
4.019281430046261505e+01	1.027463691270216403e-02	6.535784620308606775e-03	1.401348920509572216e-02
4.116321396288987700e+01	1.063464071613452050e-02	6.805519029433772585e-03	1.446376240283526668e-02
4.215305968498163480e+01	1.100454507701905879e-02	7.083345067076434257e-03	1.492574508696168159e-02
4.316266197238888935e+01	1.138456159402139595e-02	7.369445447764949760e-03	1.539967774027784127e-02
4.419233503451949474e+01	1.177490523914821730e-02	7.664005914834528220e-03	1.588580456346190550e-02
4.524239681387434331e+01	1.217579439453776897e-02	7.967215274488787316e-03	1.638437351458675237e-02
4.631316901549951837e+01	1.258745088947482542e-02	8.279265430074993909e-03	1.689563634887465693e-02
4.740497713655394563e+01	1.301010003763025322e-02	8.600351416573160518e-03	1.741984865868734939e-02
4.851815049599271390e+01	1.344397067452573341e-02	8.930671435299530198e-03	1.795726991375193662e-02
4.965302226436641320e+01	1.388929519522378100e-02	9.270426888824595535e-03	1.850816350162296647e-02
5.080992949373596446e+01	1.434630959224353873e-02	9.619822416106106264e-03	1.907279676838097293e-02
5.198921314770306878e+01	1.481525349370234335e-02	9.979065927837128813e-03	1.965144105956756135e-02
5.319121813155680911e+01	1.529637020168382947e-02	1.034836864200981872e-02	2.024437176135784194e-02
5.441629332253555162e+01	1.578990673083237664e-02	1.072794511969482265e-02	2.085186834196993411e-02
5.566479160020465855e+01	1.629611384717457104e-02	1.111801330103691365e-02	2.147421439331222495e-02
5.693706987695016863e+01	1.681524610716786730e-02	1.151879454146705062e-02	2.211169767286868051e-02
5.823348912858796922e+01	1.734756189697668829e-02	1.193051364813111498e-02	2.276461014582226855e-02
5.955441442508860206e+01	1.789332347197624198e-02	1.235339891653560243e-02	2.343324802741688154e-02
6.090021496141817181e+01	1.845279699648458976e-02	1.278768216741082639e-02	2.411791182555835314e-02
6.227126408849460404e+01	1.902625258372298706e-02	1.323359878379156557e-02	2.481890638365440507e-02
6.366793934425986379e+01	1.961396433600492289e-02	1.369138774831571252e-02	2.553654092369413153e-02
6.509062248486766578e+01	2.021621038515407018e-02	1.416129168074102898e-02	2.627112908956711484e-02
6.653969951598712385e+01	2.083327293315161838e-02	1.464355687568053531e-02	2.702298899062270665e-02
6.801556072422216914e+01	2.146543829301311712e-02	1.513843334055662085e-02	2.779244324546961339e-02
6.951860070864641727e+01	2.211299692989511512e-02	1.564617483377422902e-02	2.857981902601599775e-02
7.104921841245398184e+01	2.277624350243197954e-02	1.616703890311342595e-02	2.938544810175053312e-02
7.260781715472592168e+01	2.345547690430326015e-02	1.670128692434172737e-02	3.020966688426479640e-02
7.419480466231256344e+01	2.415100030603146986e-02	1.724918414004613168e-02	3.105281647201680803e-02
7.581059310183100308e+01	2.486312119701114889e-02	1.781099969868567279e-02	3.191524269533662500e-02
7.745559911177939227e+01	2.559215142776918861e-02	1.838700669386436615e-02	3.279729616167401107e-02
7.913024383476584944e+01	2.633840725245661929e-02	1.897748220382497464e-02	3.369933230108826394e-02
8.083495294985367252e+01	2.710220937157226118e-02	1.958270733116383028e-02	3.462171141198069207e-02
8.257015670502218541e+01	2.788388297491870005e-02	2.020296724276719053e-02	3.556479870707020957e-02
8.433628994974328918e+01	2.868375778479042779e-02	2.083855120996901122e-02	3.652896435961184435e-02
8.613379216767376079e+01	2.950216809939489385e-02	2.148975264893088905e-02	3.751458354985889865e-02
8.796310750946288692e+01	3.033945283650640173e-02	2.215686916124405895e-02	3.852203651176874799e-02
8.982468482567682599e+01	3.119595557735344374e-02	2.284020257475404339e-02	3.955170857995284756e-02
9.171897769983756632e+01	3.207202461073944272e-02	2.354005898460799495e-02	4.060399023687087661e-02
9.364644448157822865e+01	3.296801297739727216e-02	2.425674879452504110e-02	4.167927716026949975e-02
9.560754831991397396e+01	3.388427851457807838e-02	2.499058675829009604e-02	4.277797027086606418e-02
9.760275719662871552e+01	3.482118390087434595e-02	2.574189202147124378e-02	4.390047578027744812e-02
9.963254395977693889e+01	3.577909670127728953e-02	2.651098816336069225e-02	4.504720523919389374e-02
1.016973863573025767e+02	3.675838941247007441e-02	2.729820323914063443e-02	4.621857558579950398e-02
1.037977670707722098e+02	3.775943950835518315e-02	2.810386982227270833e-02	4.741500919443766837e-02
1.059341737492247972e+02	3.878262948581789882e-02	2.892832504711259980e-02	4.863693392452320130e-02
1.081070990431368131e+02	3.982834691072529437e-02	2.977191065174959045e-02	4.988478316970099830e-02
1.103170406385034141e+02	4.089698446416140110e-02	3.063497302107132114e-02	5.115899590725147411e-02
1.125645012910345599e+02	4.198893998889813295e-02	3.151786323005375395e-02	5.246001674774250501e-02
1.148499888604682013e+02	4.310461653610367372e-02	3.242093708727758483e-02	5.378829598492977648e-02
1.171740163449979377e+02	4.424442241228680739e-02	3.334455517867004198e-02	5.514428964590357279e-02
1.195371019158169332e+02	4.540877122647868358e-02	3.428908291147331894e-02	5.652845954148404822e-02
1.219397689517775376e+02	4.659808193765196949e-02	3.525489055843952085e-02	5.794127331686441118e-02
1.243825460741667541e+02	4.781277890237767281e-02	3.624235330225260288e-02	5.938320450250274274e-02
1.268659671815966448e+02	4.905329192271912914e-02	3.725185128017673847e-02	6.085473256526151981e-02
1.293905714850119466e+02	5.032005629436544364e-02	3.828376962893327573e-02	6.235634295979761155e-02
1.319569035428120571e+02	5.161351285500211106e-02	3.933849852980420003e-02	6.388852718020003596e-02
1.345655132960892786e+02	5.293410803292079164e-02	4.041643325396388625e-02	6.545178281187769009e-02
1.372169561039827670e+02	5.428229389586795850e-02	4.151797420803914757e-02	6.704661358369676250e-02
1.399117927791482430e+02	5.565852820013282576e-02	4.264352697989755303e-02	6.867352942036809849e-02
1.426505896233434783e+02	5.706327443987458531e-02	4.379350238466441642e-02	7.033304649508474726e-02
1.454339184631286912e+02	5.849700189668881334e-02	4.496831651096831750e-02	7.202568728240930918e-02
1.482623566856844946e+02	5.996018568941532262e-02	4.616839076741698078e-02	7.375198061141366446e-02
1.511364872747436436e+02	6.145330682418436580e-02	4.739415192930105519e-02	7.551246171906768334e-02
1.540568988466395410e+02	6.297685224470454812e-02	4.864603218552867453e-02	7.730767230388042865e-02
1.570241856864702470e+02	6.453131488279108263e-02	4.992446918578962584e-02	7.913816057979254637e-02
1.600389477843783368e+02	6.611719370913485272e-02	5.122990608794956990e-02	8.100448133032013553e-02
1.631017908719456102e+02	6.773499378431266371e-02	5.256279160567473019e-02	8.290719596295058336e-02
1.662133264587054100e+02	6.938522631003944674e-02	5.392358005628765383e-02	8.484687256379125353e-02
1.693741718687687694e+02	7.106840868066192918e-02	5.531273140885372558e-02	8.682408595247012584e-02
1.725849502775671453e+02	7.278506453489372308e-02	5.673071133249845549e-02	8.883941773728898372e-02
1.758462907487108851e+02	7.453572380779338591e-02	5.817799124495679625e-02	9.089345637062999639e-02
1.791588282709633688e+02	7.632092278298482912e-02	5.965504836135405997e-02	9.298679720461559828e-02
1.825232037953300619e+02	7.814120414511968593e-02	6.116236574321829572e-02	9.512004254702108308e-02
1.859400642722652037e+02	7.999711703258394202e-02	6.270043234772566809e-02	9.729380171744221595e-02
1.894100626889922694e+02	8.188921709044660879e-02	6.426974307717765733e-02	9.950869110371557413e-02
1.929338581069411305e+02	8.381806652365239585e-02	6.587079882871102465e-02	1.017653342185937670e-01
1.965121156993007787e+02	8.578423415045802192e-02	6.750410654424104928e-02	1.040643617566749807e-01
2.001455067886878112e+02	8.778829545611230301e-02	6.917017926063746824e-02	1.064064116515871516e-01
2.038347088849298530e+02	8.983083264678046187e-02	7.086953616013405566e-02	1.087921291334268820e-01
2.075804057229667023e+02	9.191243470371331103e-02	7.260270262097220928e-02	1.112221667864544405e-01
2.113832873008649642e+02	9.403369743766040734e-02	7.437021026827778103e-02	1.136971846070430336e-01
2.152440499179496385e+02	9.619522354352848248e-02	7.617259702517253928e-02	1.162178500618844534e-01
2.191633962130510724e+02	9.839762265528506635e-02	7.801040716411972165e-02	1.187848381464504111e-01
2.231420352028679019e+02	1.006415114011073031e-01	7.988419135850446939e-02	1.213988314437101507e-01
2.271806823204455554e+02	1.029275134587765567e-01	8.179450673444887965e-02	1.240605201831042476e-01
2.312800594537696668e+02	1.052562596113186394e-01	8.374191692286221678e-02	1.267706022997750759e-01
2.354408949844772962e+02	1.076283878028907737e-01	8.572699211172683798e-02	1.295297834940546955e-01
2.396639238266817529e+02	1.100445431949138297e-01	8.775030909861890327e-02	1.323387772912087701e-01
2.439498874659141734e+02	1.125053782224523513e-01	8.981245134346578507e-02	1.351983051014389037e-01
2.482995339981805785e+02	1.150115526508403152e-01	9.191400902153878949e-02	1.381090962801418409e-01
2.527136181691350600e+02	1.175637336325547344e-01	9.405557907668264661e-02	1.410718881884268083e-01
2.571929014133671672e+02	1.201625957643357723e-01	9.623776527478108966e-02	1.440874262538904826e-01
2.617381518938078671e+02	1.228088211445552969e-01	9.846117825745960561e-02	1.471564640316509742e-01
2.663501445412483690e+02	1.255030994308323766e-01	1.007264355960249547e-01	1.502797632656397708e-01
2.710296610939762445e+02	1.282461278978973274e-01	1.030341618456420971e-01	1.534580939501525854e-01
2.757774901375267405e+02	1.310386114957033943e-01	1.053849885997479446e-01	1.566922343916588301e-01
2.805944271445504796e+02	1.338812629077874850e-01	1.077795545447036846e-01	1.599829712708712992e-01
2.854812745147947908e+02	1.367748026098785097e-01	1.102185055146838455e-01	1.633310997050732294e-01
2.904388416152045806e+02	1.397199589287564658e-01	1.127024945468050321e-01	1.667374233107078996e-01
2.954679448201350738e+02	1.427174681013588797e-01	1.152321819364918731e-01	1.702027542662259418e-01
3.005694075516823318e+02	1.457680743341374374e-01	1.178082352930816257e-01	1.737279133751932492e-01
3.057440603201292220e+02	1.488725298626637772e-01	1.204313295956679908e-01	1.773137301296595358e-01
3.109927407645070048e+02	1.520315950114858872e-01	1.231021472491840019e-01	1.809610427737877170e-01
3.163162936932714615e+02	1.552460382542328321e-01	1.258213781407231946e-01	1.846706983677424696e-01
3.217155711250975401e+02	1.585166362739724166e-01	1.285897196961021949e-01	1.884435528518426106e-01
3.271914323297871761e+02	1.618441740238167614e-01	1.314078769366611443e-01	1.922804711109723508e-01
3.327447438692935862e+02	1.652294447877796779e-01	1.342765625363047943e-01	1.961823270392545615e-01
3.383763796388618061e+02	1.686732502418855084e-01	1.371964968787842409e-01	2.001500036049867759e-01
3.440872209082842232e+02	1.721764005155277111e-01	1.401684081152179961e-01	2.041843929158373983e-01
3.498781563632727512e+02	1.757397142530805201e-01	1.431930322218548934e-01	2.082863962843061190e-01
3.557500821469445214e+02	1.793640186757599064e-01	1.462711130580761354e-01	2.124569242934436775e-01
3.617039019014273435e+02	1.830501496437392517e-01	1.494034024246403969e-01	2.166968968628380510e-01
3.677405268095766360e+02	1.867989517185149329e-01	1.525906601221692083e-01	2.210072433148606852e-01
3.738608756368106469e+02	1.906112782255246496e-01	1.558336540098731460e-01	2.253889024411761532e-01
3.800658747730605569e+02	1.944879913170184382e-01	1.591331600645210231e-01	2.298428225695158533e-01
3.863564582748366547e+02	1.984299620351823723e-01	1.624899624396501374e-01	2.343699616307146072e-01
3.927335679074085419e+02	2.024380703755147282e-01	1.659048535250187695e-01	2.389712872260106868e-01
3.991981531871049356e+02	2.065132053504562526e-01	1.693786340063017648e-01	2.436477766946107404e-01
4.057511714237251113e+02	2.106562650532730341e-01	1.729121129250279498e-01	2.484004171815181183e-01
4.123935877630680125e+02	2.148681567221923938e-01	1.765061077387599653e-01	2.532302057056248223e-01
4.191263752295772065e+02	2.191497968047937950e-01	1.801614443815182098e-01	2.581381492280693801e-01
4.259505147691011189e+02	2.235021110226537711e-01	1.838789573244480613e-01	2.631252647208594531e-01
4.328669952917675801e+02	2.279260344362422919e-01	1.876594896367280163e-01	2.681925792357565674e-01
4.398768137149781410e+02	2.324225115100783390e-01	1.915038930467255485e-01	2.733411299734311295e-01
4.469809750065136882e+02	2.369924961781358641e-01	1.954130280033936073e-01	2.785719643528781209e-01
4.541804922277581227e+02	2.416369519095064866e-01	1.993877637379122547e-01	2.838861400811006908e-01
4.614763865770373172e+02	2.463568517743174591e-01	2.034289783255753548e-01	2.892847252230595911e-01
4.688696874330740343e+02	2.511531785099037073e-01	2.075375587479199868e-01	2.947687982718874000e-01
4.763614323985565875e+02	2.560269245872358601e-01	2.117144009551018558e-01	3.003394482193698645e-01
4.839526673438276703e+02	2.609790922776053512e-01	2.159604099285163670e-01	3.059977746266943077e-01
4.916444464506841996e+02	2.660106937195630961e-01	2.202764997436626737e-01	3.117448876954635462e-01
4.994378322562953940e+02	2.711227509861158791e-01	2.246635936332547767e-01	3.175819083389769815e-01
5.073338956972359597e+02	2.763162961521783423e-01	2.291226240505775114e-01	3.235099682537790899e-01
5.153337161536356916e+02	2.815923713622819902e-01	2.336545327330886435e-01	3.295302099914753091e-01
5.234383814934419661e+02	2.869520288985396017e-01	2.382602707662656027e-01	3.356437870308135452e-01
5.316489881168034799e+02	2.923963312488694344e-01	2.429407986477013226e-01	3.418518638500376294e-01
5.399666410005637545e+02	2.979263511754732252e-01	2.476970863514429688e-01	3.481556159995035094e-01
5.483924537428745225e+02	3.035431717835739840e-01	2.525301133925800801e-01	3.545562301745678879e-01
5.569275486079222901e+02	3.092478865904097485e-01	2.574408688920773458e-01	3.610549042887422067e-01
5.655730565707722235e+02	3.150415995944860215e-01	2.624303516418557414e-01	3.676528475471162460e-01
5.743301173623276554e+02	3.209254253450865568e-01	2.674995701701210482e-01	3.743512805200521210e-01
5.831998795144027099e+02	3.269004890120402185e-01	2.726495428069377613e-01	3.811514352171427311e-01
5.921835004049156623e+02	3.329679264557490748e-01	2.778812977500533798e-01	3.880545551614447142e-01
6.012821463031935991e+02	3.391288842974730100e-01	2.831958731309686117e-01	3.950618954639774083e-01
6.104969924153945158e+02	3.453845199898741836e-01	2.885943170812562686e-01	4.021747228984920430e-01
6.198292229300449208e+02	3.517360018878196715e-01	2.940776877991284066e-01	4.093943159765109363e-01
6.292800310636941958e+02	3.581845093194435115e-01	2.996470536162507692e-01	4.167219650226362537e-01
6.388506191066809379e+02	3.647312326574680963e-01	3.053034930648074741e-01	4.241589722501286630e-01
6.485421984690215140e+02	3.713773733907865249e-01	3.110480949448143906e-01	4.317066518367586037e-01
6.583559897264083247e+02	3.781241441963023031e-01	3.168819583916800409e-01	4.393663300009246209e-01
6.682932226663263009e+02	3.849727690110305023e-01	3.228061929440166344e-01	4.471393450780443701e-01
6.783551363342855893e+02	3.919244831044595423e-01	3.288219186117015691e-01	4.550270475972175155e-01
6.885429790801695162e+02	3.989805331511718789e-01	3.349302659441862895e-01	4.630308003581574128e-01
6.988580086046952147e+02	4.061421773037250937e-01	3.411323760990558895e-01	4.711519785083943535e-01
7.093014920059971473e+02	4.134106852657970510e-01	3.474294009108404024e-01	4.793919696207537551e-01
7.198747058263193139e+02	4.207873383655883481e-01	3.538225029600742810e-01	4.877521737711024152e-01
7.305789360988262615e+02	4.282734296294866128e-01	3.603128556426060114e-01	4.962340036163672141e-01
7.414154783945299414e+02	4.358702638559939779e-01	3.669016432391602467e-01	5.048388844728276537e-01
7.523856378693317311e+02	4.435791576899143496e-01	3.735900609851492971e-01	5.135682543946793466e-01
7.634907293111783702e+02	4.514014396968018539e-01	3.803793151407348083e-01	5.224235642528689549e-01
7.747320771873388594e+02	4.593384504376749056e-01	3.872706230611439593e-01	5.314062778142057963e-01
7.861110156917914082e+02	4.673915425439876814e-01	3.942652132672330167e-01	5.405178718207424016e-01
7.976288887927290716e+02	4.755620807928667704e-01	4.013643255163049095e-01	5.497598360694285757e-01
8.092870502801799830e+02	4.838514421826098921e-01	4.085692108731779348e-01	5.591336734920419049e-01
8.210868638137444577e+02	4.922610160084470166e-01	4.158811317815064301e-01	5.686409002353876030e-01
8.330297029704474880e+02	5.007922039385642732e-01	4.233013621353532985e-01	5.782830457417751369e-01
8.451169512927036749e+02	5.094464200903898732e-01	4.308311873510140555e-01	5.880616528297656354e-01
8.573500023364052822e+02	5.182250911071480948e-01	4.384719044390974485e-01	5.979782777751987410e-01
8.697302597191187488e+02	5.271296562346695636e-01	4.462248220768523232e-01	6.080344903924868039e-01
8.822591371684003434e+02	5.361615673984713171e-01	4.540912606807536722e-01	6.182318741161890729e-01
8.949380585702267581e+02	5.453222892810968281e-01	4.620725524793366512e-01	6.285720260828567829e-01
9.077684580175429119e+02	5.546132993997223704e-01	4.701700415862880567e-01	6.390565572131566840e-01
9.207517798589203721e+02	5.640360881840257301e-01	4.783850840737873811e-01	6.496870922942641347e-01
9.338894787473406041e+02	5.735921590543222592e-01	4.867190480461057733e-01	6.604652700625387451e-01
9.471830196890849720e+02	5.832830284999619419e-01	4.951733137134552987e-01	6.713927432864685851e-01
9.606338780927453627e+02	5.931102261579935808e-01	5.037492734660933280e-01	6.824711788498939447e-01
9.742435398183489497e+02	6.030752948920942158e-01	5.124483319486825561e-01	6.937022578355057645e-01
9.880135012266002832e+02	6.131797908717613321e-01	5.212719061349033733e-01	7.050876756086195130e-01
1.001945269228233997e+03	6.234252836517727436e-01	5.302214254023207562e-01	7.166291419012246200e-01
1.016040361333492456e+03	6.338133562519109310e-01	5.392983316075087297e-01	7.283283808963132433e-01
1.030300305701710386e+03	6.443456052369551657e-01	5.485040791614277378e-01	7.401871313124827045e-01
1.044726641191019326e+03	6.550236407969348695e-01	5.578401351050552570e-01	7.522071464888143710e-01
1.059320917408167361e+03	6.658490868276542018e-01	5.673079791852767562e-01	7.643901944700315365e-01
1.074084694758454589e+03	6.768235810114807682e-01	5.769091039310276781e-01	7.767380580919338584e-01
1.089019544495781474e+03	6.879487748983980078e-01	5.866450147296911055e-01	7.892525350671050210e-01
1.104127048772819535e+03	6.992263339873303618e-01	5.965172299037559966e-01	8.019354380709046159e-01
1.119408800691291390e+03	7.106579378077308995e-01	6.065272807877276628e-01	8.147885948277342472e-01
1.134866404352369045e+03	7.222452800014360630e-01	6.166767118052933760e-01	8.278138481975788610e-01
1.150501474907187685e+03	7.339900684047887536e-01	6.269670805467476571e-01	8.410130562628297390e-01
1.166315638607475648e+03	7.458940251310294256e-01	6.373999578466735816e-01	8.543880924153854917e-01
1.182310532856299915e+03	7.579588866529533009e-01	6.479769278618778827e-01	8.679408454440287191e-01
1.198487806258924138e+03	7.701864038858340367e-01	6.586995881495861793e-01	8.816732196220818940e-01
1.214849118673790144e+03	7.825783422706208414e-01	6.695695497458955536e-01	8.955871347953461292e-01
1.231396141263607660e+03	7.951364818573973814e-01	6.805884372444818142e-01	9.096845264703129486e-01
1.248130556546562275e+03	8.078626173891119144e-01	6.917578888755664401e-01	9.239673459026574998e-01
1.265054058447640045e+03	8.207585583855764311e-01	7.030795565851403195e-01	9.384375601860124316e-01
1.282168352350067835e+03	8.338261292277319159e-01	7.145551061144451710e-01	9.530971523410188828e-01
1.299475155146864836e+03	8.470671692421856136e-01	7.261862170797138694e-01	9.679481214046572468e-01
1.316976195292519378e+03	8.604835327860144156e-01	7.379745830521683425e-01	9.829924825198603777e-01
1.334673212854771691e+03	8.740770893318402512e-01	7.499219116382767059e-01	9.982322670254037966e-01
1.352567959566517629e+03	8.878497235531717102e-01	7.620299245602669691e-01	1.013669522546076340e+00
1.370662198877826768e+03	9.018033354100176702e-01	7.743003577369022006e-01	1.029306313083133029e+00
1.388957706008077366e+03	9.159398402347698198e-01	7.867349613645129303e-01	1.045144719105026487e+00
1.407456267998202065e+03	9.302611688183526351e-01	7.993354999982872355e-01	1.061186837638418146e+00
1.426159683763059093e+03	9.447692674966494675e-01	8.121037526338246160e-01	1.077434782359474319e+00
1.445069764143909879e+03	9.594660982371923108e-01	8.250415127889449973e-01	1.093890683685439624e+00
1.464188331961016274e+03	9.743536387261257925e-01	8.381505885857594151e-01	1.110556688866492170e+00
1.483517222066353270e+03	9.894338824554399503e-01	8.514328028329993803e-01	1.127434962077880520e+00
1.503058281396439270e+03	1.004708838810476790e+00	8.648899931086093673e-01	1.144527684512344434e+00
1.522813369025273914e+03	1.020180533157699632e+00	8.785240118425904354e-01	1.161837054472808717e+00
1.542784356217406184e+03	1.035851006932746898e+00	8.923367264001201837e-01	1.179365287465373724e+00
1.562973126481104600e+03	1.051722317728744693e+00	9.063300191649154014e-01	1.197114616292573874e+00
1.583381575621649745e+03	1.067796539384896715e+00	9.205057876228688318e-01	1.215087291146924819e+00
1.604011611794740929e+03	1.084075762075346727e+00	9.348659444459396228e-01	1.233285579704753721e+00
1.624865155560019048e+03	1.100562092398307268e+00	9.494124175763062334e-01	1.251711767220307969e+00
1.645944139934706300e+03	1.117257653465467682e+00	9.641471503107834629e-01	1.270368156620151900e+00
1.667250510447354827e+03	1.134164584991666613e+00	9.790721013854942756e-01	1.289257068597838618e+00
1.688786225191724725e+03	1.151285043384844498e+00	9.941892450608127429e-01	1.308380841708876696e+00
1.710553254880763916e+03	1.168621201836263834e+00	1.009500571206559671e+00	1.327741832465968219e+00
1.732553582900710808e+03	1.186175250410999915e+00	1.025008085387463908e+00	1.347342415434535701e+00
1.754789205365311545e+03	1.203949396138711325e+00	1.040713808948887431e+00	1.367184983328534997e+00
1.777262131170154134e+03	1.221945863104678898e+00	1.056619779102810242e+00	1.387271947106547554e+00
1.799974382047111021e+03	1.240166892541112897e+00	1.072728049014073370e+00	1.407605736068152424e+00
1.822927992618911503e+03	1.258614742918748197e+00	1.089040687886897230e+00	1.428188797950598943e+00
1.846125010453816230e+03	1.277291690038696137e+00	1.105559781051649093e+00	1.449023599025743181e+00
1.869567496120414489e+03	1.296200027124581933e+00	1.122287430051879698e+00	1.470112624197283946e+00
1.893257523242535399e+03	1.315342064914950093e+00	1.139225752731624741e+00	1.491458377098275667e+00
1.917197178554275524e+03	1.334720131755944950e+00	1.156376883322963067e+00	1.513063380188926832e+00
1.941388561955137675e+03	1.354336573694264745e+00	1.173742972533843743e+00	1.534930174854685303e+00
1.965833786565296123e+03	1.374193754570393278e+00	1.191326187636177147e+00	1.557061321504609408e+00
1.990534978780966185e+03	1.394294056112103108e+00	1.209128712554184748e+00	1.579459399670021691e+00
2.015494278329896133e+03	1.414639878028234765e+00	1.227152747953018874e+00	1.602127008103450656e+00
2.040713838326970745e+03	1.435233638102744180e+00	1.245400511327637183e+00	1.625066764877850956e+00
2.066195825329937179e+03	1.456077772289042560e+00	1.263874237091958230e+00	1.648281307486126446e+00
2.091942419395232719e+03	1.477174734804584944e+00	1.282576176668257295e+00	1.671773292940912370e+00
2.117955814133950298e+03	1.498526998225761409e+00	1.301508598576851083e+00	1.695545397874671734e+00
2.144238216767897484e+03	1.520137053583044962e+00	1.320673788526030679e+00	1.719600318640059244e+00
2.170791848185785057e+03	1.542007410456423422e+00	1.340074049502267828e+00	1.743940771410579238e+00
2.197618942999526098e+03	1.564140597071103311e+00	1.359711701860679467e+00	1.768569492281526712e+00
2.224721749600650128e+03	1.586539160393491299e+00	1.379589083415765138e+00	1.793489237371217460e+00
2.252102530216839568e+03	1.609205666227456311e+00	1.399708549532404422e+00	1.818702782922507977e+00
2.279763560968567162e+03	1.632142699310853429e+00	1.420072473217117937e+00	1.844212925404588699e+00
2.307707131925870726e+03	1.655352863412345554e+00	1.440683245209603891e+00	1.870022481615087218e+00
2.335935547165224307e+03	1.678838781428482863e+00	1.461543274074528664e+00	1.896134288782437283e+00
2.364451124826533942e+03	1.702603095481068918e+00	1.482654986293590049e+00	1.922551204668547786e+00
2.393256197170249379e+03	1.726648467014802568e+00	1.504020826357848284e+00	1.949276107671756630e+00
2.422353110634589484e+03	1.750977576895192733e+00	1.525643256860316432e+00	1.976311896930069256e+00
2.451744225892878603e+03	1.775593125506752079e+00	1.547524758588818994e+00	2.003661492424685164e+00
2.481431917911012988e+03	1.800497832851475355e+00	1.569667830619127402e+00	2.031327835083823530e+00


==> FitData/KBpoints.txt <==
1.636977916171314291e+03	-2.399999999999999911e+00	2.288812699569562881e+01	8.000000000000000444e-01
6.766902341461095602e+02	-8.399999999999999689e-01	1.233252536074583539e+01	5.500000000000000444e-01
1.158762452693224532e+02	-1.799999999999999933e-01	1.889286607651996741e+00	2.399999999999999911e-01


==> FitData/OPEdata.txt <==
8.650518999910822689e-08	1.375684068207369437e+00	1.375684164176368185e+00	-1.542563233967937310e-07	5.828732465255724161e-08
9.548322570327982253e-04	1.377965168211150004e+00	1.377965280085185595e+00	-1.118736694180772418e-07	-3.662137481648503897e-13
3.783062168445147384e-03	1.384736816432056150e+00	1.384738578598899927e+00	-1.762166841513089293e-06	-2.127625546113118863e-15
8.484776239427472069e-03	1.396035272720958620e+00	1.396044187142304160e+00	-8.914420608841431461e-06	-7.368477716836676937e-13
1.505997446998020260e-02	1.411923027785586093e+00	1.411951331967019385e+00	-2.830417426796878793e-05	-7.165437621549197216e-12
2.350865686010269323e-02	1.432489679540259075e+00	1.432559333671908908e+00	-6.965409077981028524e-05	-4.086995459085279422e-11
3.383082340979601949e-02	1.457854096722512205e+00	1.458000064837095211e+00	-1.459679475502576517e-04	-1.670328025520695618e-10
4.602647411905910063e-02	1.488167149080269702e+00	1.488441046598357298e+00	-2.738969781703621273e-04	-5.399171368829566091e-10
6.009560898789258893e-02	1.523614969021484855e+00	1.524089141115043677e+00	-4.741706288451933067e-04	-1.464713597047371887e-09
7.603822801629626926e-02	1.564422704155713495e+00	1.565194790289817117e+00	-7.720826707979875757e-04	-3.463305538934545143e-09
9.385433120427078002e-02	1.610858715880022940e+00	1.612056746014802089e+00	-1.198022815670114543e-03	-7.319109078625499211e-09
1.135439185518146293e-01	1.663239176121704466e+00	1.665027233718717969e+00	-1.788043535017211751e-03	-1.406199622992129583e-08
1.351069900589288719e-01	1.721933012541740471e+00	1.724517489068774667e+00	-2.584451686430943532e-03	-2.484060325321950339e-08
1.585435457256135217e-01	1.787367151873284543e+00	1.791003607270755360e+00	-3.636414779630948915e-03	-4.061783980059227327e-08
1.838535855518679540e-01	1.860032011521046691e+00	1.865032645382704191e+00	-5.000572244121638706e-03	-6.161753607132918770e-08
2.110371095376925576e-01	1.940487190949820917e+00	1.947228920237013883e+00	-6.741642839608830325e-03	-8.644758424804746489e-08
2.400941176830873602e-01	2.029367316596504711e+00	2.038300447752040778e+00	-8.933020327582098449e-03	-1.108279538785697637e-07
2.710246099880527781e-01	2.127387996887229349e+00	2.139045473386123053e+00	-1.165735063799533400e-02	-1.258608986883620423e-07
3.038285864525881452e-01	2.235351847267409653e+00	2.250359048021913555e+00	-1.500708495946525070e-02	-1.157950382508633569e-07
3.385060470766939611e-01	2.354154548805800218e+00	2.373239608457488270e+00	-1.908500439805823484e-02	-5.525362958104592458e-08
3.750569918603690600e-01	2.484790907766114998e+00	2.508795526723587521e+00	-2.400471303841343607e-02	9.408094079165071832e-08
4.134814208036152738e-01	2.628360887431909099e+00	2.658251597480175921e+00	-2.989109735966912970e-02	3.873114023586025640e-07
4.537793339064318254e-01	2.786075587311205304e+00	2.822955437625703112e+00	-3.688075097516090028e-02	9.006606630190972470e-07
4.959507311688177156e-01	2.959263148553760381e+00	3.004383776871955014e+00	-4.512236455682158004e-02	1.736238626912866181e-06
5.399956125907746651e-01	3.149374567918048484e+00	3.204148622314501704e+00	-5.477708155997741690e-02	3.027163524315408211e-06
5.859139781723007312e-01	3.357989405880545952e+00	3.424003283912092410e+00	-6.601882097763613066e-02	4.942946089780035541e-06
6.337058279133983563e-01	3.586821377454941562e+00	3.665848251248216894e+00	-7.903456882832091135e-02	7.695035045423907785e-06
6.833711618140654309e-01	3.837723816967749446e+00	3.931736914977504327e+00	-9.402464042671920819e-02	1.154241696434510996e-05
7.349099798743025103e-01	4.112695010413504271e+00	4.223881128964970699e+00	-1.112029157142534891e-01	1.679716278711216801e-05
7.883222820941095943e-01	4.413883391093726516e+00	4.544656611329345175e+00	-1.307970500521929702e-01	2.382981657412987925e-05
8.436080684734876822e-01	4.743592596039887255e+00	4.896608184430143673e+00	-1.530486629192002734e-01	3.307452894409326663e-05
9.007673390124357748e-01	5.104286382249417109e+00	5.282454855326387033e+00	-1.782135069244291659e-01	4.503384745918262303e-05
9.598000937109537611e-01	5.498593403045887840e+00	5.705094739419710237e+00	-2.065616194618822288e-01	6.028308806017462264e-05
1.020706332569041974e+00	5.929311845933327163e+00	6.167609830914158486e+00	-2.383774592059019204e-01	7.947422507053026567e-05
1.083486055586700747e+00	6.399413934172047291e+00	6.673270624414684882e+00	-2.739600294938031033e-01	1.033392511652665713e-04
1.148139262763928858e+00	6.912050294984644516e+00	7.225540592482272650e+00	-3.136229904705968852e-01	1.326929729688810914e-04
1.214665954100727419e+00	7.470554197826882792e+00	7.828080524296615827e+00	-3.576947616911385075e-01	1.684352214049923853e-04
1.283066129597096872e+00	8.078445666550990722e+00	8.484752730776097707e+00	-4.065186166939839807e-01	2.115524688766461916e-04
1.353339789253035885e+00	8.739435469568881842e+00	9.199625121596458399e+00	-4.604527708844232681e-01	2.631188568463216620e-04
1.425486933068545348e+00	9.457428992305915827e+00	9.976975159553191475e+00	-5.198704638949390722e-01	3.242966476633052158e-04
1.499507561043624593e+00	1.023652999633992344e+01	1.082129369765014459e+01	-5.851600374334449128e-01	3.963361232243455034e-04
1.575401673178274731e+00	1.108104426965910072e+01	1.173728870418275250e+01	-6.567250094838298358e-01	4.805749601778076482e-04
1.653169269472494429e+00	1.199548317245704965e+01	1.272988888093107462e+01	-7.349841455911332311e-01	5.784371171084714712e-04
1.732810349926284577e+00	1.298456708282778571e+01	1.380424717939984625e+01	-8.203715278453665993e-01	6.914312733072720514e-04
1.814324914539644285e+00	1.405322874663212573e+01	1.496574421984332659e+01	-9.133366220728651452e-01	8.211488616642495606e-04
1.897712963312574885e+00	1.520661653569345795e+01	1.621999161760591690e+01	-1.014344343652246128e+00	9.692617397866283482e-04
1.982974496245075713e+00	1.645009761834603879e+01	1.757283522109385743e+01	-1.123875122292089079e+00	1.137519544269140421e-03
2.070109513337146101e+00	1.778926104621342930e+01	1.903035826547988663e+01	-1.242424966038962353e+00	1.327746772505310245e-03
2.159118014588786938e+00	1.922992076093800051e+01	2.059888444602839286e+01	-1.370505524726012725e+00	1.541839635622180684e-03
2.249999999999999112e+00	2.077811852442428275e+01	2.228498091472302889e+01	-1.508644153023052326e+00	1.781762724305387255e-03


==> FitData/data340.txt <==
0.000000000000000000e+00	-1.398961398361399766e+00	-1.398978064735277638e+00
4.489795918367347344e-02	-1.615969412925766235e+00	-1.616095423139362719e+00
8.979591836734694688e-02	-1.843349245134942915e+00	-1.844317641072643843e+00
1.346938775510204134e-01	-2.080473470004891468e+00	-2.083644718535123452e+00
1.795918367346938938e-01	-2.326774782616169990e+00	-2.334076655526797328e+00
2.244897959183673741e-01	-2.581692866719871748e+00	-2.595613452047670133e+00
2.693877551020408267e-01	-2.844723797968806256e+00	-2.868255108097737871e+00
3.142857142857143349e-01	-3.115383430194339276e+00	-3.152001623677004538e+00
3.591836734693877875e-01	-3.393208267587158655e+00	-3.446852998785469246e+00
4.040816326530612401e-01	-3.677767305605895931e+00	-3.752809233423131996e+00
4.489795918367347483e-01	-3.968631802544131393e+00	-4.069870327589987014e+00
4.938775510204082009e-01	-4.265348082921232020e+00	-4.398036281286038296e+00
5.387755102040816535e-01	-4.567715190052950902e+00	-4.737307094511290728e+00
5.836734693877551061e-01	-4.875185740253311195e+00	-5.087682767265738093e+00
6.285714285714286698e-01	-5.187454777726522082e+00	-5.449163299549383055e+00
6.734693877551021224e-01	-5.504184554850205302e+00	-5.821748691362230055e+00
7.183673469387755750e-01	-5.825050118188988435e+00	-6.205438942704263994e+00
7.632653061224490276e-01	-6.149726728588001734e+00	-6.600234053575495530e+00
8.081632653061224802e-01	-6.477912286348751714e+00	-7.006134023975929104e+00
8.530612244897960439e-01	-6.809306815947929081e+00	-7.423138853905562051e+00
8.979591836734694965e-01	-7.143615070597781447e+00	-7.851248543364384602e+00
9.428571428571429491e-01	-7.480582277762855448e+00	-8.290463092352409191e+00
9.877551020408164018e-01	-7.819922175886950377e+00	-8.740782500869634930e+00
1.032653061224489965e+00	-8.161371890946579555e+00	-9.202206768916051161e+00
1.077551020408163307e+00	-8.504658561165678421e+00	-9.674735896491661435e+00
1.122448979591836871e+00	-8.849553490350448470e+00	-1.015836988359647641e+01
1.167346938775510212e+00	-9.195830289488975851e+00	-1.065310873023047833e+01
1.212244897959183776e+00	-9.543223376921085688e+00	-1.115895243639369205e+01
1.257142857142857340e+00	-9.891527927259245345e+00	-1.167590100208608916e+01
1.302040816326530681e+00	-1.024045144351288528e+01	-1.220395442730768387e+01
1.346938775510204245e+00	-1.059043417318001268e+01	-1.274311271205847973e+01
1.391836734693877586e+00	-1.093954535542949813e+01	-1.329337585633847851e+01
1.436734693877551150e+00	-1.128931349510234483e+01	-1.385474386014765713e+01
1.481632653061224714e+00	-1.163881576829115261e+01	-1.442721672348605466e+01
1.526530612244898055e+00	-1.198806211174087011e+01	-1.501079444635362847e+01
1.571428571428571619e+00	-1.233670454543593742e+01	-1.560547702875040521e+01
1.616326530612244960e+00	-1.268454315131433852e+01	-1.621126447067639376e+01
1.661224489795918524e+00	-1.303148333897963873e+01	-1.682815677213156746e+01
1.706122448979592088e+00	-1.337731470826564717e+01	-1.745615393311593522e+01
1.751020408163265429e+00	-1.372184989942516609e+01	-1.809525595362950412e+01
1.795918367346938993e+00	-1.406491876040689526e+01	-1.874546283367227417e+01
1.840816326530612335e+00	-1.440634568614343713e+01	-1.940677457324424182e+01
1.885714285714285898e+00	-1.474595295887683299e+01	-2.007919117234539996e+01
1.930612244897959462e+00	-1.508359844274305495e+01	-2.076271263097575215e+01
1.975510204081632804e+00	-1.541910993187467405e+01	-2.145733894913529483e+01
2.020408163265306367e+00	-1.575231916852264646e+01	-2.216307012682405286e+01
2.065306122448979931e+00	-1.608308659078347702e+01	-2.287990616404199429e+01
2.110204081632653050e+00	-1.641124577082234737e+01	-2.360784706078913331e+01
2.155102040816326614e+00	-1.673666153599731388e+01	-2.434689281706548059e+01
2.200000000000000178e+00	-1.705914397212550782e+01	-2.509704343287100770e+01


==> FitData/data340rough.txt <==
0.000000000000000000e+00	-1.398961398361399766e+00	-1.398978064735277638e+00
2.693877551020408267e-01	-2.844723797968806256e+00	-2.868255108097737871e+00
5.387755102040816535e-01	-4.567715190052950902e+00	-4.737307094511290728e+00
8.081632653061224802e-01	-6.477912286348751714e+00	-7.006134023975929104e+00
1.077551020408163307e+00	-8.504658561165678421e+00	-9.674735896491661435e+00
1.346938775510204245e+00	-1.059043417318001268e+01	-1.274311271205847973e+01
1.616326530612244960e+00	-1.268454315131433852e+01	-1.621126447067639376e+01
1.885714285714285898e+00	-1.474595295887683299e+01	-2.007919117234539996e+01
2.200000000000000178e+00	-1.705914397212550782e+01	-2.509704343287100770e+01


==> FitData/dataBH340.txt <==
0.000000000000000000e+00	1.106000119429886741e+00	1.105996563147748191e+00
4.489795918367347344e-02	1.267965131829728032e+00	1.267996619186088525e+00
8.979591836734694688e-02	1.441060772864737105e+00	1.441284546039352854e+00
1.346938775510204134e-01	1.625164960681948711e+00	1.625860343707543176e+00
1.795918367346938938e-01	1.820206475836164683e+00	1.821724012190656605e+00
2.244897959183673741e-01	2.026094691159037620e+00	2.028875551488697138e+00
2.693877551020408267e-01	2.242771610343214483e+00	2.247314961601660777e+00
3.142857142857143349e-01	2.470177515626219122e+00	2.477042242529551519e+00
3.591836734693877875e-01	2.708253802987063974e+00	2.718057394272366700e+00
4.040816326530612401e-01	2.956956522921520225e+00	2.970360416830107653e+00
4.489795918367347483e-01	3.216227655717865730e+00	3.233951310202771268e+00
4.938775510204082009e-01	3.485969218656289392e+00	3.508830074390359322e+00
5.387755102040816535e-01	3.766322092537778055e+00	3.794996709392875367e+00
5.836734693877551061e-01	4.057067905801155838e+00	4.092451215210313187e+00
6.285714285714286698e-01	4.358218812668055442e+00	4.401193591842679886e+00
6.734693877551021224e-01	4.669743101481873992e+00	4.721223839289971913e+00
7.183673469387755750e-01	4.991611524665163557e+00	5.052541957552184826e+00
7.632653061224490276e-01	5.323785390468103174e+00	5.395147946629323066e+00
8.081632653061224802e-01	5.666239599013991324e+00	5.749041806521386633e+00
8.530612244897960439e-01	6.018942683351387046e+00	6.114223537228379080e+00
8.979591836734694965e-01	6.381859903790727095e+00	6.490693138750294189e+00
9.428571428571429491e-01	6.754989467261876435e+00	6.878450611087132849e+00
9.877551020408164018e-01	7.138290990204956721e+00	7.277495954238898612e+00
1.032653061224489965e+00	7.531740736732080777e+00	7.687829168205587926e+00
1.077551020408163307e+00	7.935298640042521612e+00	8.109450252987201679e+00
1.122448979591836871e+00	8.348962738122377658e+00	8.542359208583743424e+00
1.167346938775510212e+00	8.772727668233308407e+00	8.986556034995205167e+00
1.212244897959183776e+00	9.206543402598921233e+00	9.442040732221599342e+00
1.257142857142857340e+00	9.650415494812101258e+00	9.908813300262911739e+00
1.302040816326530681e+00	1.010425688018762003e+01	1.038687373911915124e+01
1.346938775510204245e+00	1.056870850698125786e+01	1.087622204879031607e+01
1.391836734693877586e+00	1.104203582286703167e+01	1.137685822927640622e+01
1.436734693877551150e+00	1.152595922554512597e+01	1.188878228057741637e+01
1.481632653061224714e+00	1.201974364944124041e+01	1.241199420269335718e+01
1.526530612244898055e+00	1.252358284529720756e+01	1.294649399562422332e+01
1.571428571428571619e+00	1.303730886123763888e+01	1.349228165937001478e+01
1.616326530612244960e+00	1.356089816302873352e+01	1.404935719393073335e+01
1.661224489795918524e+00	1.409442904807407615e+01	1.461772059930637369e+01
1.706122448979592088e+00	1.463786064901798056e+01	1.519737187549693402e+01
1.751020408163265429e+00	1.519117190992091615e+01	1.578831102250242324e+01
1.795918367346938993e+00	1.575435587283989491e+01	1.639053804032284134e+01
1.840816326530612335e+00	1.632739712911854468e+01	1.700405292895818121e+01
1.885714285714285898e+00	1.691027526662269409e+01	1.762885568840844641e+01
1.930612244897959462e+00	1.750300266931998294e+01	1.826494631867364404e+01
1.975510204081632804e+00	1.810555896207939952e+01	1.891232481975374924e+01
2.020408163265306367e+00	1.871792512027122157e+01	1.957099119164879397e+01
2.065306122448979931e+00	1.934010830449667750e+01	2.024094543435875693e+01
2.110204081632653050e+00	1.997208638159836980e+01	2.092218754788363810e+01
2.155102040816326614e+00	2.061386612460396606e+01	2.161471753222346592e+01
2.200000000000000178e+00	2.126539729107514631e+01	2.231853538737818710e+01


==> FitData/dataC340.txt <==
0.000000000000000000e+00	-1.668644437752147880e+00	-1.668664671003672773e+00
4.489795918367347344e-02	-1.833350470806952348e+00	-1.833348878885667999e+00
8.979591836734694688e-02	-2.002490360613278675e+00	-2.002474813159651035e+00
1.346938775510204134e-01	-2.176103648453348693e+00	-2.176042473825623436e+00
1.795918367346938938e-01	-2.354215820543434035e+00	-2.354051860883582314e+00
2.244897959183673741e-01	-2.536857289336913457e+00	-2.536502974333530780e+00
2.693877551020408267e-01	-2.724062389483957514e+00	-2.723395814175465279e+00
3.142857142857143349e-01	-2.915868569274131072e+00	-2.914730380409389365e+00
3.591836734693877875e-01	-3.112315735030056985e+00	-3.110506673035304370e+00
4.040816326530612401e-01	-3.313445718888375247e+00	-3.310724692053204965e+00
4.489795918367347483e-01	-3.519301842820908188e+00	-3.515384437463091150e+00
4.938775510204082009e-01	-3.729928563226834637e+00	-3.724485909264967809e+00
5.387755102040816535e-01	-3.945371177426340026e+00	-3.938029107458833611e+00
5.836734693877551061e-01	-4.165675583015622685e+00	-4.156014032044685003e+00
6.285714285714286698e-01	-4.390888079080336404e+00	-4.378440683022528646e+00
6.734693877551021224e-01	-4.621055202038931498e+00	-4.605309060392356102e+00
7.183673469387755750e-01	-4.856223590022723080e+00	-4.836619164154173589e+00
7.632653061224490276e-01	-5.096439870780479886e+00	-5.072370994307978442e+00
8.081632653061224802e-01	-5.341750569167521334e+00	-5.312564550853773326e+00
8.530612244897960439e-01	-5.592202031053569833e+00	-5.557199833791554688e+00
8.979591836734694965e-01	-5.847840360055702291e+00	-5.806276843121326081e+00
9.428571428571429491e-01	-6.108711366360900286e+00	-6.059795578843082176e+00
9.877551020408164018e-01	-6.374860525234265829e+00	-6.317756040956829189e+00
1.032653061224489965e+00	-6.646332941366051905e+00	-6.580158229462562680e+00
1.077551020408163307e+00	-6.923173323964919135e+00	-6.847002144360287978e+00
1.122448979591836871e+00	-7.205425961852624184e+00	-7.118287785649996202e+00
1.167346938775510212e+00	-7.493134709981378094e+00	-7.394015153331693568e+00
1.212244897959183776e+00	-7.786342972711723931e+00	-7.674184247405382742e+00
1.257142857142857340e+00	-8.085093697149675407e+00	-7.958795067871055728e+00
1.302040816326530681e+00	-8.389429365015331541e+00	-8.247847614728717858e+00
1.346938775510204245e+00	-8.699391986992104364e+00	-8.541341887978369130e+00
1.391836734693877586e+00	-9.015023103156304174e+00	-8.839277887620010432e+00
1.436734693877551150e+00	-9.336363780089685704e+00	-9.141655613653632884e+00
1.481632653061224714e+00	-9.663454611037376907e+00	-9.448475066079248919e+00
1.526530612244898055e+00	-9.996335719757908578e+00	-9.759736244896851431e+00
1.571428571428571619e+00	-1.033504676302143288e+01	-1.007543915010644930e+01
1.616326530612244960e+00	-1.067962693289234011e+01	-1.039558378170802833e+01
1.661224489795918524e+00	-1.103011496165026628e+01	-1.072017013970160093e+01
1.706122448979592088e+00	-1.138654912751932713e+01	-1.104919822408715291e+01
1.751020408163265429e+00	-1.174896725990813984e+01	-1.138266803486469492e+01
1.795918367346938993e+00	-1.211740674505575655e+01	-1.172057957203423229e+01
1.840816326530612335e+00	-1.249190453184575134e+01	-1.206293283559574725e+01
1.885714285714285898e+00	-1.287249713798072115e+01	-1.240972782554926113e+01
1.930612244897959462e+00	-1.325922065691561791e+01	-1.276096454189475971e+01
1.975510204081632804e+00	-1.365211076448838412e+01	-1.311664298463224654e+01
2.020408163265306367e+00	-1.405120272559221206e+01	-1.347676315376171630e+01
2.065306122448979931e+00	-1.445653140091812539e+01	-1.384132504928317431e+01
2.110204081632653050e+00	-1.486813125373416256e+01	-1.421032867119662058e+01
2.155102040816326614e+00	-1.528603635667210270e+01	-1.458377401950206398e+01
2.200000000000000178e+00	-1.571028039849788094e+01	-1.496166109419948320e+01


==> FitData/dataOPE340.txt <==
0.000000000000000000e+00	1.375683158820635299e+00	1.375683169416143325e+00
4.489795918367347344e-02	1.485346189710913700e+00	1.485250074932394027e+00
8.979591836734694688e-02	1.600201888343072643e+00	1.599441718126360046e+00
1.346938775510204134e-01	1.720795139130405937e+00	1.718258098998043160e+00
1.795918367346938938e-01	1.847647513763428950e+00	1.841699217547442036e+00
2.244897959183673741e-01	1.981259113776079772e+00	1.969765073774557562e+00
2.693877551020408267e-01	2.122110201858366185e+00	2.102455667679389073e+00
3.142857142857143349e-01	2.270662654706011807e+00	2.239770999261936790e+00
3.591836734693877875e-01	2.427361270429962747e+00	2.381711068522200936e+00
4.040816326530612401e-01	2.592634936203998208e+00	2.528275875460181510e+00
4.489795918367347483e-01	2.766897695994643414e+00	2.679465420075876736e+00
4.938775510204082009e-01	2.950549698961891121e+00	2.835279702369289279e+00
5.387755102040816535e-01	3.143978079911168955e+00	2.995718722340419138e+00
5.836734693877551061e-01	3.347557748563474433e+00	3.160782479989265426e+00
6.285714285714286698e-01	3.561652114021869764e+00	3.330470975315824145e+00
6.734693877551021224e-01	3.786613748670603741e+00	3.504784208320102401e+00
7.183673469387755750e-01	4.022784996498898202e+00	3.683722179002094865e+00
7.632653061224490276e-01	4.270498532660582214e+00	3.867284887361805090e+00
8.081632653061224802e-01	4.530077881832759168e+00	4.055472333399229967e+00
8.530612244897960439e-01	4.801837898457030462e+00	4.248284517114373493e+00
8.979591836734694965e-01	5.086085193248646164e+00	4.445721438507231227e+00
9.428571428571429491e-01	5.383118555859917720e+00	4.647783097577805833e+00
9.877551020408164018e-01	5.693229339552283719e+00	4.854469494326098200e+00
1.032653061224489965e+00	6.016701787151560232e+00	5.065780628752105663e+00
1.077551020408163307e+00	6.353813402841766766e+00	5.281716500855829111e+00
1.122448979591836871e+00	6.704835209624551595e+00	5.502277110637267654e+00
1.167346938775510212e+00	7.070032088725711539e+00	5.727462458096418629e+00
1.212244897959183776e+00	7.449662998389567470e+00	5.957272543233295359e+00
1.257142857142857340e+00	7.843981264702535761e+00	6.191707366047881855e+00
1.302040816326530681e+00	8.253234801690066291e+00	6.430766926540185224e+00
1.346938775510204245e+00	8.677666320793354870e+00	6.674451224710210795e+00
1.391836734693877586e+00	9.117513570593841266e+00	6.922760260557940803e+00
1.436734693877551150e+00	9.573009510532468624e+00	7.175694034083391237e+00
1.481632653061224714e+00	1.004438249218748247e+01	7.433252545286561208e+00
1.526530612244898055e+00	1.053185645331424070e+01	7.695435794167445387e+00
1.571428571428571619e+00	1.103565107882313612e+01	7.962243780726058873e+00
1.616326530612244960e+00	1.155598194460673511e+01	8.233676504962367915e+00
1.661224489795918524e+00	1.209306067074470015e+01	8.509733966876403599e+00
1.706122448979592088e+00	1.264709506827167296e+01	8.790416166468157044e+00
1.751020408163265429e+00	1.321828927040388990e+01	9.075723103737615816e+00
1.795918367346938993e+00	1.380684385748877396e+01	9.365654778684801229e+00
1.840816326530612335e+00	1.441295597482089264e+01	9.660211191309700851e+00
1.885714285714285898e+00	1.503681944572658757e+01	9.959392341612316457e+00
1.930612244897959462e+00	1.567862488349254413e+01	1.026319822959264449e+01
1.975510204081632804e+00	1.633855979469310782e+01	1.057162885525069385e+01
2.020408163265306367e+00	1.701680867734080493e+01	1.088468421858646806e+01
2.065306122448979931e+00	1.771355311463134541e+01	1.120236431959994405e+01
2.110204081632653050e+00	1.842897186451018143e+01	1.152466915829113248e+01
2.155102040816326614e+00	1.916324094527874777e+01	1.185159873466004576e+01
2.200000000000000178e+00	1.991653371744752121e+01	1.218315304870666438e+01


==> FitData/dataPP.txt <==
0.000000000000000000e+00	-2.650701531825944812e+00	-2.650701333514966063e+00
4.489795918367347344e-02	-3.069822472976115879e+00	-3.069945855624381714e+00
8.979591836734694688e-02	-3.514756738683268988e+00	-3.515707565238073595e+00
1.346938775510204134e-01	-3.984877207428576540e+00	-3.987986462356040374e+00
1.795918367346938938e-01	-4.479610179333192832e+00	-4.486782546978282937e+00
2.244897959183673741e-01	-4.998420866626156922e+00	-5.012095819104795957e+00
2.693877551020408267e-01	-5.540807132728676976e+00	-5.563926278735584319e+00
3.142857142857143349e-01	-6.106290834556376446e+00	-6.142273925870649798e+00
3.591836734693877875e-01	-6.694419940668072222e+00	-6.747138760509990618e+00
4.040816326530612401e-01	-7.304762279752345044e+00	-7.378520782653604115e+00
4.489795918367347483e-01	-7.936901035623561640e+00	-8.036419992301491177e+00
4.938775510204082009e-01	-8.590440657077580866e+00	-8.720836389453651805e+00
5.387755102040816535e-01	-9.265006910273156038e+00	-9.431769974110089549e+00
5.836734693877551061e-01	-9.960232973765348774e+00	-1.016922074627080264e+01
6.285714285714286698e-01	-1.067576233592181367e+01	-1.093318870593578929e+01
6.734693877551021224e-01	-1.141125893303660277e+01	-1.172367385310504595e+01
7.183673469387755750e-01	-1.216639828257771150e+01	-1.254067618777858684e+01
7.632653061224490276e-01	-1.294086358751924237e+01	-1.338419570995639951e+01
8.081632653061224802e-01	-1.373434919452061642e+01	-1.425423241963847687e+01
8.530612244897960439e-01	-1.454656144725853117e+01	-1.515078631682483845e+01
8.979591836734694965e-01	-1.537721248281088293e+01	-1.607385740151548248e+01
9.428571428571429491e-01	-1.622602524961580883e+01	-1.702344567371039119e+01
9.877551020408164018e-01	-1.709273288068942520e+01	-1.799955113340956459e+01
1.032653061224489965e+00	-1.797707380186515636e+01	-1.900217378061301687e+01
1.077551020408163307e+00	-1.887879242353144349e+01	-2.003131361532076227e+01
1.122448979591836871e+00	-1.979764078036786756e+01	-2.108697063753276524e+01
1.167346938775510212e+00	-2.073338510745259100e+01	-2.216914484724903289e+01
1.212244897959183776e+00	-2.168579404715346470e+01	-2.327783624446957589e+01
1.257142857142857340e+00	-2.265462507824868155e+01	-2.441304482919440844e+01
1.302040816326530681e+00	-2.363965057467065023e+01	-2.557477060142352698e+01
1.346938775510204245e+00	-2.464066750086854896e+01	-2.676301356115691732e+01
1.391836734693877586e+00	-2.565746663404290118e+01	-2.797777370839455102e+01
1.436734693877551150e+00	-2.668983203448586394e+01	-2.921905104313648138e+01
1.481632653061224714e+00	-2.773755345116726900e+01	-3.048684556538268708e+01
1.526530612244898055e+00	-2.880042857493153008e+01	-3.178115727513316813e+01
1.571428571428571619e+00	-2.987829089340139177e+01	-3.310198617238793162e+01
1.616326530612244960e+00	-3.097098510178695108e+01	-3.444933225714694913e+01
1.661224489795918524e+00	-3.207830453946552041e+01	-3.582319552941026330e+01
1.706122448979592088e+00	-3.320002364830147457e+01	-3.722357598917783861e+01
1.751020408163265429e+00	-3.433596267668065138e+01	-3.865047363644968925e+01
1.795918367346938993e+00	-3.548596510529913672e+01	-4.010388847122581524e+01
1.840816326530612335e+00	-3.664986831122003252e+01	-4.158382049350619525e+01
1.885714285714285898e+00	-3.782750551210313006e+01	-4.309026970329087192e+01
1.930612244897959462e+00	-3.901871036015229066e+01	-4.462323610057983103e+01
1.975510204081632804e+00	-4.022331709331803040e+01	-4.618271968537303707e+01
2.020408163265306367e+00	-4.144116653715363441e+01	-4.776872045767053976e+01
2.065306122448979931e+00	-4.267211065171639461e+01	-4.938123841747230358e+01
2.110204081632653050e+00	-4.391599851726792281e+01	-5.102027356477834275e+01
2.155102040816326614e+00	-4.517266499670876101e+01	-5.268582589958865725e+01
2.200000000000000178e+00	-4.644194654182295778e+01	-5.437789542190326841e+01


==> FitData/dataPPrough.txt <==
0.000000000000000000e+00	-2.650701531825944812e+00	-2.650701333514966063e+00
2.244897959183673741e-01	-4.998420866626156922e+00	-5.012095819104795957e+00
4.489795918367347483e-01	-7.936901035623561640e+00	-8.036419992301491177e+00
6.734693877551021224e-01	-1.141125893303660277e+01	-1.172367385310504595e+01
8.979591836734694965e-01	-1.537721248281088293e+01	-1.607385740151548248e+01
1.122448979591836871e+00	-1.979764078036786756e+01	-2.108697063753276524e+01
1.346938775510204245e+00	-2.464066750086854896e+01	-2.676301356115691732e+01
1.571428571428571619e+00	-2.987829089340139177e+01	-3.310198617238793162e+01
1.795918367346938993e+00	-3.548596510529913672e+01	-4.010388847122581524e+01
2.020408163265306367e+00	-4.144116653715363441e+01	-4.776872045767053976e+01
2.200000000000000178e+00	-4.644194654182295778e+01	-5.437789542190326841e+01

